Comparative Analysis of the Flow in a Realistic Human Airway

Accurate simulations of the flow in the human airway are essential for advancing diagnostic methods. Many existing computational studies rely on simplified geometries or turbulence models, limiting their simulation's ability to resolve flow features such shear-layer instabilities or secondary vortices. In this study, direct numerical simulations were performed for inspiratory flow through a detailed airway model which covers the nasal mask region to the 6th bronchial bifurcation. Simulations were conducted at two physiologically relevant \textsc{Reynolds} numbers with respect to the pharyngeal diameter, i.e., at Re_p=400 (resting) and Re_p=1200 (elevated breathing). These values characterize resting and moderately elevated breathing conditions. A lattice-Boltzmann method was employed to directly simulate the flow, i.e., no turbulence model was used. The flow field was examined across four anatomical regions: 1) the nasal cavity, 2) the naso- and oropharynx, 3) the laryngopharynx and larynx, and 4) the trachea and carinal bifurcation. The total pressure loss increased from 9.76 Pa at Re_p=400 to 41.93 Pa at Re_p=1200. The nasal cavity accounted for the majority of this loss for both Reynolds numbers, though its relative contribution decreased from 81.3% at Re_p=400 to 73.4% at Re_p=1200. At Re_p=1200, secondary vortices in the nasopharyngeal bend and turbulent shear-layers in the glottis jet enhanced the local pressure losses. In contrast, the carinal bifurcation mitigated upstream unsteadiness and stabilized the flow. A key outcome is the spatial correlation between the pressure loss and the onset of flow instabilities across the four regions. This yields a novel perspective on how the flow resistance and vortex dynamics vary with geometric changes and flow rate.

==> figures/energy_spectra.dat <==
# freq spec_probe1 spec_probe2
9.238e-02 1.928e-04 2.407e-03
1.386e-01 3.662e-05 3.802e-01
1.848e-01 1.318e-05 1.907e-01
2.309e-01 2.133e-05 4.875e-02
2.771e-01 6.548e-05 2.844e-02
3.233e-01 4.775e-04 1.597e-01
3.695e-01 3.663e-04 1.266e-01
4.157e-01 6.772e-05 2.348e-03
4.619e-01 2.766e-05 1.172e-01
5.081e-01 1.446e-05 6.047e-01
5.543e-01 8.932e-06 6.560e-04
6.004e-01 6.003e-06 2.565e-03
6.466e-01 4.089e-06 1.105e-02
6.928e-01 3.338e-06 3.635e-01
7.390e-01 3.180e-06 4.843e-03
7.852e-01 2.618e-06 7.126e-02
8.314e-01 2.181e-06 5.291e-02
8.776e-01 1.849e-06 3.175e-02
9.238e-01 1.606e-06 5.200e-02
9.699e-01 1.445e-06 3.076e-02
1.016e+00 1.490e-06 5.085e-02
1.062e+00 1.462e-06 3.095e-01
1.109e+00 1.284e-06 2.540e-02
1.155e+00 1.128e-06 1.535e-01
1.201e+00 1.445e-07 2.852e-02
1.247e+00 3.273e-07 4.573e-02
1.293e+00 3.933e-07 4.273e-02
1.339e+00 4.291e-07 4.805e-01
1.386e+00 4.977e-07 2.475e-01
1.432e+00 4.529e-07 2.112e-01
1.478e+00 3.492e-07 5.711e-02
1.524e+00 2.910e-07 2.143e-01
1.570e+00 3.322e-07 2.569e-02
1.617e+00 3.266e-07 5.807e-02
1.663e+00 3.095e-07 6.813e-02
1.709e+00 2.965e-07 1.204e-01
1.755e+00 2.857e-07 1.618e-01
1.801e+00 2.732e-07 2.255e-03
1.848e+00 2.601e-07 6.578e-02
1.894e+00 2.453e-07 4.438e-02
1.940e+00 2.316e-07 1.938e-01
1.986e+00 2.188e-07 5.742e-03
2.032e+00 2.069e-07 1.836e-02
2.078e+00 1.951e-07 9.587e-02
2.125e+00 1.836e-07 8.079e-03
2.171e+00 1.729e-07 1.276e-01
2.217e+00 1.626e-07 8.771e-02
2.263e+00 1.503e-07 3.309e-02
2.309e+00 1.359e-07 2.361e-02
2.356e+00 1.236e-07 9.242e-02
2.402e+00 1.063e-07 1.765e-03
2.448e+00 8.803e-08 4.208e-03
2.494e+00 1.142e-07 4.396e-02
2.540e+00 1.185e-07 5.040e-02
2.587e+00 1.049e-07 2.893e-02
2.633e+00 1.314e-07 7.437e-03
2.679e+00 1.586e-07 3.399e-02
2.725e+00 1.492e-07 1.156e-02
2.771e+00 1.396e-07 2.123e-03
2.817e+00 1.321e-07 2.508e-02
2.864e+00 1.239e-07 1.831e-02
2.910e+00 1.174e-07 5.673e-02
2.956e+00 1.117e-07 1.071e-01
3.002e+00 1.075e-07 8.676e-04
3.048e+00 1.032e-07 8.714e-02
3.095e+00 9.951e-08 5.798e-03
3.141e+00 9.605e-08 2.549e-02
3.187e+00 9.284e-08 1.520e-04
3.233e+00 9.016e-08 3.292e-02
3.279e+00 8.701e-08 8.800e-02
3.326e+00 8.431e-08 2.449e-02
3.372e+00 8.174e-08 2.078e-02
3.418e+00 7.931e-08 6.839e-03
3.464e+00 7.701e-08 6.206e-02
3.510e+00 7.482e-08 2.361e-02
3.556e+00 7.273e-08 4.827e-03
3.603e+00 7.074e-08 6.464e-03
3.649e+00 6.884e-08 1.896e-02
3.695e+00 6.699e-08 3.737e-02
3.741e+00 6.525e-08 1.520e-02
3.787e+00 6.357e-08 2.213e-02
3.834e+00 6.195e-08 4.269e-02
3.880e+00 6.039e-08 1.332e-02
3.926e+00 5.892e-08 2.057e-02
3.972e+00 5.748e-08 8.048e-03
4.018e+00 5.610e-08 4.257e-03
4.065e+00 5.477e-08 2.549e-02
4.111e+00 5.350e-08 1.560e-02
4.157e+00 5.226e-08 6.136e-03
4.203e+00 5.107e-08 2.038e-03
4.249e+00 4.993e-08 3.401e-02
4.295e+00 4.882e-08 6.397e-02
4.342e+00 4.775e-08 2.293e-02
4.388e+00 4.671e-08 3.518e-02
4.434e+00 4.571e-08 2.445e-03
4.480e+00 4.474e-08 4.847e-03
4.526e+00 4.380e-08 6.282e-02
4.573e+00 4.290e-08 2.688e-04
4.619e+00 4.202e-08 3.905e-03
4.665e+00 4.117e-08 4.673e-03
4.711e+00 4.034e-08 1.641e-02
4.757e+00 3.954e-08 2.056e-02
4.804e+00 3.876e-08 1.454e-02
4.850e+00 3.801e-08 2.245e-03
4.896e+00 3.728e-08 3.610e-03
4.942e+00 3.657e-08 2.412e-03
4.988e+00 3.588e-08 3.331e-03
5.034e+00 3.521e-08 3.360e-03
5.081e+00 3.456e-08 2.413e-03
5.127e+00 3.392e-08 9.651e-03
5.173e+00 3.331e-08 2.028e-03
5.219e+00 3.271e-08 1.511e-03
5.265e+00 3.212e-08 6.885e-03
5.312e+00 3.156e-08 3.087e-03
5.358e+00 3.100e-08 7.567e-03
5.404e+00 3.046e-08 6.304e-03
5.450e+00 2.994e-08 4.322e-03
5.496e+00 2.943e-08 1.127e-02
5.543e+00 2.893e-08 2.261e-03
5.589e+00 2.845e-08 1.299e-02
5.635e+00 2.798e-08 6.824e-03
5.681e+00 2.751e-08 7.268e-03
5.727e+00 2.707e-08 5.194e-04
5.774e+00 2.663e-08 1.227e-02
5.820e+00 2.620e-08 6.901e-04
5.866e+00 2.578e-08 1.240e-02
5.912e+00 2.537e-08 5.790e-04
5.958e+00 2.498e-08 1.057e-02
6.004e+00 2.459e-08 3.868e-03
6.051e+00 2.421e-08 9.905e-03
6.097e+00 2.384e-08 1.713e-02
6.143e+00 2.348e-08 2.043e-03
6.189e+00 2.312e-08 7.066e-03
6.235e+00 2.278e-08 2.001e-02
6.282e+00 2.244e-08 1.379e-02
6.328e+00 2.211e-08 1.013e-02
6.374e+00 2.178e-08 1.910e-03
6.420e+00 2.147e-08 4.732e-03
6.466e+00 2.116e-08 8.164e-03
6.513e+00 2.086e-08 4.914e-03
6.559e+00 2.056e-08 1.086e-03
6.605e+00 2.027e-08 8.792e-04
6.651e+00 1.999e-08 3.021e-03
6.697e+00 1.971e-08 6.542e-03
6.743e+00 1.944e-08 2.607e-03
6.790e+00 1.917e-08 3.053e-05
6.836e+00 1.891e-08 1.398e-03
6.882e+00 1.865e-08 2.432e-03
6.928e+00 1.840e-08 1.723e-02
6.974e+00 1.816e-08 5.546e-03
7.021e+00 1.792e-08 1.167e-03
7.067e+00 1.768e-08 2.745e-03
7.113e+00 1.745e-08 4.662e-04
7.159e+00 1.722e-08 6.835e-03
7.205e+00 1.700e-08 5.781e-04
7.252e+00 1.678e-08 6.185e-03
7.298e+00 1.657e-08 2.430e-04
7.344e+00 1.636e-08 1.536e-03
7.390e+00 1.615e-08 4.098e-03
7.436e+00 1.595e-08 3.991e-03
7.482e+00 1.575e-08 8.066e-04
7.529e+00 1.556e-08 1.469e-03
7.575e+00 1.537e-08 5.387e-03
7.621e+00 1.518e-08 7.221e-03
7.667e+00 1.500e-08 6.217e-03
7.713e+00 1.482e-08 2.586e-03
7.760e+00 1.464e-08 4.253e-04
7.806e+00 1.446e-08 3.982e-03
7.852e+00 1.429e-08 2.425e-03
7.898e+00 1.413e-08 9.536e-05
7.944e+00 1.396e-08 3.639e-03
7.991e+00 1.380e-08 4.119e-04
8.037e+00 1.364e-08 1.647e-04
8.083e+00 1.348e-08 1.499e-04
8.129e+00 1.333e-08 8.481e-03
8.175e+00 1.318e-08 7.432e-04
8.221e+00 1.303e-08 2.800e-03
8.268e+00 1.288e-08 1.697e-02
8.314e+00 1.274e-08 2.498e-03
8.360e+00 1.260e-08 3.077e-04
8.406e+00 1.246e-08 6.811e-05
8.452e+00 1.232e-08 8.839e-04
8.499e+00 1.219e-08 2.452e-03
8.545e+00 1.205e-08 2.414e-03
8.591e+00 1.192e-08 1.887e-03
8.637e+00 1.180e-08 2.661e-04
8.683e+00 1.167e-08 7.280e-03
8.730e+00 1.155e-08 6.851e-04
8.776e+00 1.142e-08 1.098e-03
8.822e+00 1.130e-08 5.731e-03
8.868e+00 1.119e-08 2.504e-03
8.914e+00 1.107e-08 1.875e-03
8.960e+00 1.096e-08 4.681e-04
9.007e+00 1.084e-08 4.526e-04
9.053e+00 1.073e-08 2.676e-03
9.099e+00 1.062e-08 1.606e-03
9.145e+00 1.051e-08 2.521e-05
9.191e+00 1.041e-08 3.485e-03
9.238e+00 1.030e-08 8.509e-04
9.284e+00 1.020e-08 1.301e-03
9.330e+00 1.010e-08 3.716e-03
9.376e+00 1.000e-08 3.650e-03
9.422e+00 9.902e-09 6.177e-04
9.469e+00 9.806e-09 1.456e-03
9.515e+00 9.710e-09 1.794e-03
9.561e+00 9.616e-09 1.727e-03
9.607e+00 9.523e-09 1.728e-03
9.653e+00 9.432e-09 9.590e-04
9.699e+00 9.342e-09 1.524e-03
9.746e+00 9.253e-09 6.557e-04
9.792e+00 9.165e-09 5.774e-04
9.838e+00 9.079e-09 2.512e-03
9.884e+00 8.994e-09 4.190e-04
9.930e+00 8.910e-09 1.036e-03
9.977e+00 8.827e-09 6.956e-04
1.002e+01 8.746e-09 5.325e-04
1.007e+01 8.665e-09 1.281e-05
1.012e+01 8.586e-09 8.426e-05
1.016e+01 8.507e-09 5.837e-05
1.021e+01 8.431e-09 1.031e-03
1.025e+01 8.355e-09 1.137e-04
1.030e+01 8.279e-09 6.197e-04
1.035e+01 8.205e-09 1.230e-03
1.039e+01 8.132e-09 2.284e-03
1.044e+01 8.060e-09 5.896e-04
1.048e+01 7.989e-09 1.197e-03
1.053e+01 7.919e-09 8.716e-04
1.058e+01 7.849e-09 3.753e-04
1.062e+01 7.781e-09 2.467e-04
1.067e+01 7.714e-09 1.479e-03
1.072e+01 7.647e-09 7.813e-05
1.076e+01 7.581e-09 2.166e-04
1.081e+01 7.516e-09 1.739e-04
1.085e+01 7.452e-09 2.298e-04
1.090e+01 7.389e-09 8.456e-04
1.095e+01 7.326e-09 5.894e-04
1.099e+01 7.265e-09 2.050e-03
1.104e+01 7.204e-09 6.794e-04
1.109e+01 7.144e-09 1.209e-03
1.113e+01 7.084e-09 1.039e-03
1.118e+01 7.026e-09 6.103e-04
1.122e+01 6.968e-09 1.740e-03
1.127e+01 6.911e-09 7.780e-04
1.132e+01 6.854e-09 1.933e-07
1.136e+01 6.798e-09 8.529e-04
1.141e+01 6.743e-09 9.356e-04
1.145e+01 6.689e-09 3.505e-04
1.150e+01 6.635e-09 2.066e-04
1.155e+01 6.582e-09 1.510e-03
1.159e+01 6.529e-09 4.240e-04
1.164e+01 6.477e-09 2.956e-04
1.169e+01 6.426e-09 1.003e-04
1.173e+01 6.375e-09 4.461e-04
1.178e+01 6.325e-09 1.255e-03
1.182e+01 6.276e-09 3.271e-04
1.187e+01 6.227e-09 2.537e-04
1.192e+01 6.179e-09 7.742e-04
1.196e+01 6.131e-09 8.638e-04
1.201e+01 6.084e-09 2.989e-05
1.206e+01 6.037e-09 8.062e-04
1.210e+01 5.991e-09 1.142e-04
1.215e+01 5.945e-09 1.490e-04
1.219e+01 5.900e-09 6.314e-05
1.224e+01 5.855e-09 1.173e-04
1.229e+01 5.811e-09 2.724e-04
1.233e+01 5.768e-09 4.219e-04
1.238e+01 5.725e-09 3.579e-04
1.242e+01 5.682e-09 3.209e-04
1.247e+01 5.640e-09 1.387e-04
1.252e+01 5.598e-09 7.302e-05
1.256e+01 5.557e-09 5.783e-04
1.261e+01 5.516e-09 8.437e-05
1.266e+01 5.476e-09 5.890e-04
1.270e+01 5.436e-09 2.450e-04
1.275e+01 5.397e-09 1.200e-04
1.279e+01 5.358e-09 2.937e-04
1.284e+01 5.319e-09 9.075e-05
1.289e+01 5.281e-09 9.291e-04
1.293e+01 5.243e-09 1.843e-04
1.298e+01 5.206e-09 3.718e-06
1.303e+01 5.169e-09 4.724e-04
1.307e+01 5.132e-09 4.355e-04
1.312e+01 5.096e-09 2.511e-04
1.316e+01 5.060e-09 2.824e-04
1.321e+01 5.025e-09 5.725e-05
1.326e+01 4.990e-09 2.091e-05
1.330e+01 4.955e-09 1.810e-04
1.335e+01 4.921e-09 5.055e-04
1.339e+01 4.887e-09 2.776e-05
1.344e+01 4.853e-09 3.000e-05
1.349e+01 4.820e-09 4.631e-04
1.353e+01 4.787e-09 2.959e-05
1.358e+01 4.754e-09 7.298e-05
1.363e+01 4.722e-09 4.666e-05
1.367e+01 4.690e-09 2.462e-05
1.372e+01 4.659e-09 1.361e-05
1.376e+01 4.627e-09 1.381e-04
1.381e+01 4.596e-09 1.427e-04
1.386e+01 4.566e-09 2.179e-04
1.390e+01 4.535e-09 1.091e-04
1.395e+01 4.505e-09 9.193e-05
1.399e+01 4.476e-09 1.397e-04
1.404e+01 4.446e-09 2.415e-04
1.409e+01 4.417e-09 9.927e-05
1.413e+01 4.388e-09 1.771e-04
1.418e+01 4.359e-09 1.885e-04
1.423e+01 4.331e-09 1.438e-04
1.427e+01 4.303e-09 3.135e-05
1.432e+01 4.275e-09 5.842e-05
1.436e+01 4.248e-09 1.185e-04
1.441e+01 4.221e-09 1.733e-05
1.446e+01 4.194e-09 2.839e-04
1.450e+01 4.167e-09 2.565e-04
1.455e+01 4.140e-09 2.520e-04
1.460e+01 4.114e-09 3.148e-04
1.464e+01 4.088e-09 1.447e-04
1.469e+01 4.062e-09 6.133e-05
1.473e+01 4.037e-09 5.465e-05
1.478e+01 4.012e-09 1.417e-04
1.483e+01 3.987e-09 6.952e-05
1.487e+01 3.962e-09 9.988e-06
1.492e+01 3.937e-09 1.428e-04
1.496e+01 3.913e-09 1.024e-04
1.501e+01 3.889e-09 5.793e-05
1.506e+01 3.865e-09 2.994e-05
1.510e+01 3.841e-09 5.960e-05
1.515e+01 3.818e-09 5.397e-05
1.520e+01 3.795e-09 3.928e-04
1.524e+01 3.772e-09 5.380e-04
1.529e+01 3.749e-09 1.666e-04
1.533e+01 3.726e-09 3.191e-04
1.538e+01 3.704e-09 1.090e-04
1.543e+01 3.682e-09 2.375e-05
1.547e+01 3.660e-09 1.505e-04
1.552e+01 3.638e-09 2.079e-05
1.557e+01 3.616e-09 1.074e-04
1.561e+01 3.595e-09 1.366e-04
1.566e+01 3.574e-09 2.253e-04
1.570e+01 3.553e-09 8.705e-05
1.575e+01 3.532e-09 8.822e-05
1.580e+01 3.511e-09 1.067e-04
1.584e+01 3.491e-09 6.491e-05
1.589e+01 3.470e-09 1.590e-04
1.593e+01 3.450e-09 1.585e-05
1.598e+01 3.430e-09 5.615e-05
1.603e+01 3.411e-09 5.172e-05
1.607e+01 3.391e-09 2.420e-04
1.612e+01 3.372e-09 6.551e-05
1.617e+01 3.352e-09 4.847e-05
1.621e+01 3.333e-09 1.728e-05
1.626e+01 3.314e-09 5.933e-05
1.630e+01 3.295e-09 1.513e-05
1.635e+01 3.277e-09 1.091e-04
1.640e+01 3.258e-09 1.430e-04
1.644e+01 3.240e-09 4.198e-05
1.649e+01 3.222e-09 3.880e-05
1.654e+01 3.204e-09 5.815e-05
1.658e+01 3.186e-09 2.180e-04
1.663e+01 3.168e-09 9.683e-05
1.667e+01 3.151e-09 1.147e-04
1.672e+01 3.133e-09 4.186e-06
1.677e+01 3.116e-09 9.412e-05
1.681e+01 3.099e-09 7.460e-05
1.686e+01 3.082e-09 5.728e-05
1.690e+01 3.065e-09 7.585e-05
1.695e+01 3.048e-09 1.711e-05
1.700e+01 3.032e-09 1.102e-06
1.704e+01 3.015e-09 2.803e-05
1.709e+01 2.999e-09 5.273e-06
1.714e+01 2.983e-09 6.276e-05
1.718e+01 2.967e-09 1.551e-05
1.723e+01 2.951e-09 4.450e-05
1.727e+01 2.935e-09 1.092e-05
1.732e+01 2.920e-09 1.833e-06
1.737e+01 2.904e-09 2.925e-06
1.741e+01 2.889e-09 3.041e-05
1.746e+01 2.873e-09 1.259e-04
1.751e+01 2.858e-09 4.272e-06
1.755e+01 2.843e-09 2.191e-06
1.760e+01 2.828e-09 3.167e-05
1.764e+01 2.813e-09 7.585e-05
1.769e+01 2.799e-09 2.549e-05
1.774e+01 2.784e-09 1.267e-04
1.778e+01 2.770e-09 1.522e-05
1.783e+01 2.755e-09 6.656e-05
1.787e+01 2.741e-09 1.049e-04
1.792e+01 2.727e-09 8.775e-05
1.797e+01 2.713e-09 5.566e-05
1.801e+01 2.699e-09 1.377e-05
1.806e+01 2.685e-09 2.934e-05
1.811e+01 2.671e-09 5.389e-06
1.815e+01 2.658e-09 2.831e-05
1.820e+01 2.644e-09 7.354e-05
1.824e+01 2.631e-09 3.547e-05
1.829e+01 2.618e-09 1.605e-05
1.834e+01 2.605e-09 1.004e-04
1.838e+01 2.591e-09 8.928e-06
1.843e+01 2.578e-09 1.694e-05
1.848e+01 2.566e-09 2.590e-05
1.852e+01 2.553e-09 1.298e-05
1.857e+01 2.540e-09 4.861e-05
1.861e+01 2.527e-09 2.232e-06
1.866e+01 2.515e-09 6.690e-05
1.871e+01 2.503e-09 6.058e-06
1.875e+01 2.490e-09 8.375e-06
1.880e+01 2.478e-09 1.457e-05
1.884e+01 2.466e-09 1.994e-05
1.889e+01 2.454e-09 1.587e-05
1.894e+01 2.442e-09 3.527e-05
1.898e+01 2.430e-09 2.048e-05
1.903e+01 2.418e-09 4.403e-06
1.908e+01 2.406e-09 1.637e-05
1.912e+01 2.395e-09 9.712e-05
1.917e+01 2.383e-09 2.858e-05
1.921e+01 2.372e-09 1.907e-05
1.926e+01 2.360e-09 1.033e-05
1.931e+01 2.349e-09 4.092e-06
1.935e+01 2.338e-09 5.917e-05
1.940e+01 2.327e-09 5.219e-06
1.945e+01 2.316e-09 1.800e-05
1.949e+01 2.305e-09 6.230e-05
1.954e+01 2.294e-09 3.344e-06
1.958e+01 2.283e-09 1.610e-06
1.963e+01 2.272e-09 8.947e-06
1.968e+01 2.262e-09 2.623e-05
1.972e+01 2.251e-09 9.205e-06
1.977e+01 2.240e-09 9.976e-06
1.981e+01 2.230e-09 4.317e-06
1.986e+01 2.220e-09 8.837e-06
1.991e+01 2.209e-09 3.573e-05
1.995e+01 2.199e-09 1.810e-05
2.000e+01 2.189e-09 1.061e-05
2.005e+01 2.179e-09 1.546e-05
2.009e+01 2.169e-09 2.261e-05
2.014e+01 2.159e-09 7.321e-05
2.018e+01 2.149e-09 2.933e-05
2.023e+01 2.139e-09 3.151e-06
2.028e+01 2.129e-09 2.093e-05
2.032e+01 2.120e-09 4.296e-05
2.037e+01 2.110e-09 1.277e-05
2.042e+01 2.101e-09 3.714e-05
2.046e+01 2.091e-09 5.129e-06
2.051e+01 2.082e-09 3.950e-06
2.055e+01 2.072e-09 2.127e-05
2.060e+01 2.063e-09 2.330e-05
2.065e+01 2.054e-09 2.497e-05
2.069e+01 2.045e-09 1.853e-05
2.074e+01 2.036e-09 7.792e-06
2.078e+01 2.027e-09 2.864e-06
2.083e+01 2.018e-09 5.654e-06
2.088e+01 2.009e-09 1.557e-05
2.092e+01 2.000e-09 1.107e-05
2.097e+01 1.991e-09 5.850e-06
2.102e+01 1.982e-09 5.536e-06
2.106e+01 1.974e-09 1.338e-05
2.111e+01 1.965e-09 2.108e-05
2.115e+01 1.956e-09 1.015e-06
2.120e+01 1.948e-09 3.132e-05
2.125e+01 1.939e-09 1.411e-05
2.129e+01 1.931e-09 6.465e-09
2.134e+01 1.923e-09 1.223e-05
2.139e+01 1.914e-09 7.616e-06
2.143e+01 1.906e-09 1.840e-07
2.148e+01 1.898e-09 4.666e-05
2.152e+01 1.890e-09 1.005e-05
2.157e+01 1.882e-09 1.062e-05
2.162e+01 1.874e-09 2.377e-06
2.166e+01 1.866e-09 1.235e-05
2.171e+01 1.858e-09 3.966e-05
2.175e+01 1.850e-09 1.248e-05
2.180e+01 1.842e-09 4.224e-06
2.185e+01 1.834e-09 1.229e-05
2.189e+01 1.826e-09 1.115e-05
2.194e+01 1.819e-09 6.290e-06
2.199e+01 1.811e-09 1.336e-05
2.203e+01 1.803e-09 8.323e-06
2.208e+01 1.796e-09 7.651e-07
2.212e+01 1.788e-09 1.619e-05
2.217e+01 1.781e-09 1.003e-05
2.222e+01 1.774e-09 2.538e-07
2.226e+01 1.766e-09 5.855e-05
2.231e+01 1.759e-09 6.200e-06
2.236e+01 1.752e-09 1.276e-06
2.240e+01 1.744e-09 3.349e-05
2.245e+01 1.737e-09 9.046e-06
2.249e+01 1.730e-09 1.306e-05
2.254e+01 1.723e-09 1.403e-05
2.259e+01 1.716e-09 2.625e-05
2.263e+01 1.709e-09 6.975e-06
2.268e+01 1.702e-09 1.296e-05
2.272e+01 1.695e-09 1.841e-06
2.277e+01 1.688e-09 9.786e-07
2.282e+01 1.681e-09 1.450e-05
2.286e+01 1.675e-09 9.677e-07
2.291e+01 1.668e-09 8.830e-07
2.296e+01 1.661e-09 4.078e-06
2.300e+01 1.654e-09 2.208e-05
2.305e+01 1.648e-09 9.139e-06
2.309e+01 1.641e-09 3.254e-06
2.314e+01 1.635e-09 8.995e-06
2.319e+01 1.628e-09 6.393e-06
2.323e+01 1.622e-09 7.453e-06
2.328e+01 1.615e-09 1.130e-06
2.332e+01 1.609e-09 4.506e-06
2.337e+01 1.602e-09 6.999e-06
2.342e+01 1.596e-09 1.756e-05
2.346e+01 1.590e-09 4.639e-06
2.351e+01 1.584e-09 3.026e-05
2.356e+01 1.577e-09 6.475e-06
2.360e+01 1.571e-09 5.262e-06
2.365e+01 1.565e-09 7.971e-07
2.369e+01 1.559e-09 5.831e-06
2.374e+01 1.553e-09 8.576e-07
2.379e+01 1.547e-09 4.923e-06
2.383e+01 1.541e-09 5.181e-06
2.388e+01 1.535e-09 3.275e-06
2.393e+01 1.529e-09 1.345e-05
2.397e+01 1.523e-09 8.385e-06
2.402e+01 1.517e-09 1.505e-06
2.406e+01 1.511e-09 2.453e-06
2.411e+01 1.506e-09 1.404e-05
2.416e+01 1.500e-09 8.117e-06
2.420e+01 1.494e-09 7.450e-06
2.425e+01 1.488e-09 4.748e-06
2.429e+01 1.483e-09 2.041e-07
2.434e+01 1.477e-09 2.613e-06
2.439e+01 1.472e-09 2.053e-06
2.443e+01 1.466e-09 1.594e-06
2.448e+01 1.461e-09 2.171e-06
2.453e+01 1.455e-09 1.527e-06
2.457e+01 1.450e-09 7.049e-06
2.462e+01 1.444e-09 2.179e-06
2.466e+01 1.439e-09 2.116e-06
2.471e+01 1.433e-09 8.748e-06
2.476e+01 1.428e-09 1.017e-06
2.480e+01 1.423e-09 2.603e-06
2.485e+01 1.417e-09 2.677e-06
2.490e+01 1.412e-09 1.079e-06
2.494e+01 1.407e-09 4.026e-06
2.499e+01 1.402e-09 3.010e-06
2.503e+01 1.397e-09 1.660e-06
2.508e+01 1.391e-09 2.976e-07
2.513e+01 1.386e-09 4.698e-06
2.517e+01 1.381e-09 5.242e-06
2.522e+01 1.376e-09 9.162e-07
2.526e+01 1.371e-09 5.727e-06
2.531e+01 1.366e-09 2.563e-06
2.536e+01 1.361e-09 3.268e-06
2.540e+01 1.356e-09 2.675e-06
2.545e+01 1.351e-09 2.622e-06
2.550e+01 1.346e-09 8.734e-07
2.554e+01 1.341e-09 2.620e-06
2.559e+01 1.337e-09 5.928e-07
2.563e+01 1.332e-09 3.790e-06
2.568e+01 1.327e-09 7.538e-06
2.573e+01 1.322e-09 2.240e-06
2.577e+01 1.318e-09 7.805e-06
2.582e+01 1.313e-09 9.483e-07
2.587e+01 1.308e-09 1.610e-08
2.591e+01 1.303e-09 1.967e-06
2.596e+01 1.299e-09 4.324e-07
2.600e+01 1.294e-09 2.320e-07
2.605e+01 1.290e-09 5.571e-06
2.610e+01 1.285e-09 2.915e-06
2.614e+01 1.281e-09 2.721e-06
2.619e+01 1.276e-09 5.893e-08
2.623e+01 1.272e-09 8.603e-06
2.628e+01 1.267e-09 1.591e-06
2.633e+01 1.263e-09 7.008e-06
2.637e+01 1.258e-09 1.253e-07
2.642e+01 1.254e-09 2.679e-06
2.647e+01 1.249e-09 1.102e-06
2.651e+01 1.245e-09 2.952e-06
2.656e+01 1.241e-09 1.787e-06
2.660e+01 1.236e-09 2.600e-06
2.665e+01 1.232e-09 1.110e-06
2.670e+01 1.228e-09 2.048e-06
2.674e+01 1.224e-09 8.534e-06
2.679e+01 1.219e-09 4.921e-06
2.684e+01 1.215e-09 2.392e-07
2.688e+01 1.211e-09 2.796e-06
2.693e+01 1.207e-09 5.283e-07
2.697e+01 1.203e-09 2.301e-08
2.702e+01 1.199e-09 6.325e-07
2.707e+01 1.195e-09 8.414e-07
2.711e+01 1.190e-09 1.450e-06
2.716e+01 1.186e-09 5.754e-06
2.720e+01 1.182e-09 3.391e-06
2.725e+01 1.178e-09 6.944e-07
2.730e+01 1.174e-09 1.259e-07
2.734e+01 1.170e-09 2.476e-06
2.739e+01 1.166e-09 2.143e-06
2.744e+01 1.163e-09 1.583e-06
2.748e+01 1.159e-09 6.091e-07
2.753e+01 1.155e-09 1.556e-07
2.757e+01 1.151e-09 1.239e-06
2.762e+01 1.147e-09 3.465e-06
2.767e+01 1.143e-09 4.042e-06
2.771e+01 1.139e-09 2.971e-08
2.776e+01 1.136e-09 2.259e-06
2.781e+01 1.132e-09 8.880e-07
2.785e+01 1.128e-09 4.987e-06
2.790e+01 1.124e-09 2.143e-06
2.794e+01 1.121e-09 9.010e-07
2.799e+01 1.117e-09 1.182e-06
2.804e+01 1.113e-09 2.470e-06
2.808e+01 1.110e-09 3.210e-07
2.813e+01 1.106e-09 1.154e-06
2.817e+01 1.102e-09 7.252e-07
2.822e+01 1.099e-09 3.338e-06
2.827e+01 1.095e-09 3.615e-06
2.831e+01 1.092e-09 2.601e-07
2.836e+01 1.088e-09 1.624e-07
2.841e+01 1.084e-09 5.880e-06
2.845e+01 1.081e-09 2.340e-06
2.850e+01 1.077e-09 4.289e-07
2.854e+01 1.074e-09 1.923e-07
2.859e+01 1.071e-09 3.861e-08
2.864e+01 1.067e-09 1.803e-06
2.868e+01 1.064e-09 2.568e-08
2.873e+01 1.060e-09 1.556e-06
2.878e+01 1.057e-09 2.710e-07
2.882e+01 1.053e-09 1.177e-06
2.887e+01 1.050e-09 6.503e-07
2.891e+01 1.047e-09 4.596e-07
2.896e+01 1.043e-09 2.110e-07
2.901e+01 1.040e-09 3.921e-07
2.905e+01 1.037e-09 2.891e-08
2.910e+01 1.034e-09 1.614e-07
2.914e+01 1.030e-09 4.532e-07
2.919e+01 1.027e-09 5.381e-07
2.924e+01 1.024e-09 6.008e-07
2.928e+01 1.020e-09 6.859e-07
2.933e+01 1.017e-09 1.158e-06
2.938e+01 1.014e-09 9.700e-07
2.942e+01 1.011e-09 1.435e-06
2.947e+01 1.008e-09 6.489e-08
2.951e+01 1.005e-09 1.718e-06
2.956e+01 1.001e-09 1.799e-06
2.961e+01 9.983e-10 9.842e-08
2.965e+01 9.951e-10 1.088e-06
2.970e+01 9.920e-10 7.750e-07
2.975e+01 9.890e-10 1.546e-06
2.979e+01 9.859e-10 1.164e-06
2.984e+01 9.828e-10 2.098e-06
2.988e+01 9.798e-10 1.556e-06
2.993e+01 9.768e-10 1.598e-06
2.998e+01 9.738e-10 3.993e-07
3.002e+01 9.708e-10 5.302e-07
3.007e+01 9.678e-10 3.752e-07
3.011e+01 9.648e-10 9.436e-07
3.016e+01 9.619e-10 1.340e-06
3.021e+01 9.589e-10 5.497e-07
3.025e+01 9.560e-10 1.595e-06
3.030e+01 9.531e-10 1.107e-06
3.035e+01 9.502e-10 3.223e-07
3.039e+01 9.473e-10 1.151e-06
3.044e+01 9.444e-10 2.328e-06
3.048e+01 9.416e-10 3.139e-07
3.053e+01 9.387e-10 4.910e-07
3.058e+01 9.359e-10 4.508e-07
3.062e+01 9.331e-10 4.814e-07
3.067e+01 9.303e-10 5.086e-08
3.072e+01 9.275e-10 4.559e-08
3.076e+01 9.247e-10 8.890e-07
3.081e+01 9.219e-10 1.509e-06
3.085e+01 9.191e-10 9.639e-07
3.090e+01 9.164e-10 4.507e-07
3.095e+01 9.137e-10 6.961e-07
3.099e+01 9.109e-10 9.473e-07
3.104e+01 9.082e-10 1.367e-08
3.108e+01 9.055e-10 4.902e-07
3.113e+01 9.028e-10 1.470e-07
3.118e+01 9.002e-10 1.472e-07
3.122e+01 8.975e-10 5.254e-07
3.127e+01 8.949e-10 3.649e-07
3.132e+01 8.922e-10 7.279e-07
3.136e+01 8.896e-10 2.083e-07
3.141e+01 8.870e-10 2.065e-06
3.145e+01 8.844e-10 4.557e-07
3.150e+01 8.818e-10 6.678e-07
3.155e+01 8.792e-10 2.072e-06
3.159e+01 8.766e-10 8.483e-08
3.164e+01 8.741e-10 2.421e-06
3.168e+01 8.715e-10 1.980e-06
3.173e+01 8.690e-10 4.510e-07
3.178e+01 8.665e-10 3.983e-07
3.182e+01 8.639e-10 1.035e-06
3.187e+01 8.614e-10 4.068e-07
3.192e+01 8.590e-10 2.457e-06
3.196e+01 8.565e-10 5.107e-07
3.201e+01 8.540e-10 3.338e-07
3.205e+01 8.515e-10 1.970e-06
3.210e+01 8.491e-10 2.973e-07
3.215e+01 8.467e-10 3.326e-07
3.219e+01 8.442e-10 9.740e-07
3.224e+01 8.418e-10 5.345e-07
3.229e+01 8.394e-10 7.899e-07
3.233e+01 8.370e-10 5.204e-07
3.238e+01 8.346e-10 4.297e-07
3.242e+01 8.322e-10 2.853e-07
3.247e+01 8.299e-10 4.716e-07
3.252e+01 8.275e-10 1.546e-07
3.256e+01 8.252e-10 3.115e-07
3.261e+01 8.228e-10 1.740e-07
3.265e+01 8.205e-10 6.314e-08
3.270e+01 8.182e-10 3.599e-07
3.275e+01 8.159e-10 5.797e-07
3.279e+01 8.136e-10 2.026e-07
3.284e+01 8.113e-10 2.888e-07
3.289e+01 8.090e-10 2.708e-07
3.293e+01 8.067e-10 3.465e-07
3.298e+01 8.045e-10 7.132e-07
3.302e+01 8.023e-10 7.638e-08
3.307e+01 8.000e-10 4.552e-07
3.312e+01 7.978e-10 8.189e-08
3.316e+01 7.955e-10 1.705e-06
3.321e+01 7.933e-10 5.153e-07
3.326e+01 7.911e-10 8.158e-08
3.330e+01 7.889e-10 6.864e-07
3.335e+01 7.867e-10 1.346e-06
3.339e+01 7.846e-10 3.084e-07
3.344e+01 7.824e-10 5.977e-07
3.349e+01 7.802e-10 5.021e-07
3.353e+01 7.781e-10 3.839e-07
3.358e+01 7.760e-10 6.107e-07
3.362e+01 7.738e-10 1.548e-07
3.367e+01 7.717e-10 4.678e-07
3.372e+01 7.696e-10 3.464e-07
3.376e+01 7.675e-10 2.020e-07
3.381e+01 7.654e-10 1.261e-06
3.386e+01 7.633e-10 6.182e-07
3.390e+01 7.612e-10 2.923e-07
3.395e+01 7.592e-10 3.478e-07
3.399e+01 7.571e-10 4.581e-07
3.404e+01 7.550e-10 5.011e-07
3.409e+01 7.530e-10 8.361e-08
3.413e+01 7.510e-10 1.277e-08
3.418e+01 7.489e-10 2.137e-07
3.423e+01 7.469e-10 5.117e-07
3.427e+01 7.449e-10 4.082e-09
3.432e+01 7.429e-10 4.226e-07
3.436e+01 7.409e-10 1.894e-07
3.441e+01 7.389e-10 5.740e-07
3.446e+01 7.369e-10 7.600e-07
3.450e+01 7.350e-10 1.361e-07
3.455e+01 7.330e-10 7.732e-08
3.459e+01 7.310e-10 1.085e-07
3.464e+01 7.291e-10 8.827e-09
3.469e+01 7.271e-10 1.504e-07
3.473e+01 7.252e-10 2.439e-07
3.478e+01 7.233e-10 2.839e-07
3.483e+01 7.214e-10 3.885e-08
3.487e+01 7.194e-10 8.707e-07
3.492e+01 7.176e-10 7.189e-07
3.496e+01 7.157e-10 8.053e-07
3.501e+01 7.138e-10 1.048e-07
3.506e+01 7.119e-10 3.942e-07
3.510e+01 7.100e-10 1.173e-07
3.515e+01 7.081e-10 2.676e-07
3.520e+01 7.063e-10 5.665e-07
3.524e+01 7.044e-10 2.144e-08
3.529e+01 7.026e-10 7.323e-07
3.533e+01 7.008e-10 8.954e-07
3.538e+01 6.989e-10 4.566e-07
3.543e+01 6.971e-10 4.423e-07
3.547e+01 6.953e-10 8.097e-07
3.552e+01 6.935e-10 2.378e-07
3.556e+01 6.917e-10 3.233e-07
3.561e+01 6.899e-10 1.367e-07
3.566e+01 6.881e-10 1.516e-07
3.570e+01 6.863e-10 4.730e-07
3.575e+01 6.846e-10 5.004e-07
3.580e+01 6.828e-10 7.834e-08
3.584e+01 6.810e-10 5.543e-07
3.589e+01 6.793e-10 2.616e-07
3.593e+01 6.775e-10 3.119e-07
3.598e+01 6.758e-10 5.557e-07
3.603e+01 6.741e-10 1.688e-07
3.607e+01 6.723e-10 3.866e-08
3.612e+01 6.706e-10 1.194e-07
3.617e+01 6.689e-10 2.262e-07
3.621e+01 6.672e-10 9.666e-08
3.626e+01 6.655e-10 2.289e-07
3.630e+01 6.638e-10 2.148e-07
3.635e+01 6.621e-10 2.203e-07
3.640e+01 6.604e-10 5.075e-07
3.644e+01 6.588e-10 6.449e-07
3.649e+01 6.571e-10 5.428e-08
3.653e+01 6.554e-10 2.011e-07
3.658e+01 6.538e-10 3.115e-07
3.663e+01 6.521e-10 3.217e-07
3.667e+01 6.505e-10 5.650e-08
3.672e+01 6.488e-10 2.006e-07
3.677e+01 6.472e-10 5.413e-08
3.681e+01 6.456e-10 3.219e-07
3.686e+01 6.440e-10 4.252e-07
3.690e+01 6.424e-10 3.999e-08
3.695e+01 6.408e-10 3.990e-07
3.700e+01 6.392e-10 1.326e-07
3.704e+01 6.376e-10 4.070e-07
3.709e+01 6.360e-10 2.945e-07
3.714e+01 6.344e-10 2.879e-07
3.718e+01 6.328e-10 1.629e-07
3.723e+01 6.313e-10 1.514e-07
3.727e+01 6.297e-10 2.160e-07
3.732e+01 6.281e-10 1.505e-07
3.737e+01 6.266e-10 2.664e-07
3.741e+01 6.251e-10 8.631e-08
3.746e+01 6.235e-10 4.272e-07
3.750e+01 6.220e-10 4.922e-07
3.755e+01 6.204e-10 2.532e-07
3.760e+01 6.189e-10 2.265e-07
3.764e+01 6.174e-10 2.845e-07
3.769e+01 6.159e-10 4.856e-07
3.774e+01 6.144e-10 1.562e-07
3.778e+01 6.129e-10 2.357e-07
3.783e+01 6.114e-10 1.560e-07
3.787e+01 6.099e-10 3.199e-07
3.792e+01 6.084e-10 1.832e-07
3.797e+01 6.069e-10 1.932e-07
3.801e+01 6.054e-10 2.550e-07
3.806e+01 6.040e-10 4.226e-07
3.811e+01 6.025e-10 3.609e-07
3.815e+01 6.011e-10 1.558e-07
3.820e+01 5.996e-10 1.511e-07
3.824e+01 5.982e-10 3.026e-07
3.829e+01 5.967e-10 1.639e-07
3.834e+01 5.953e-10 1.399e-07
3.838e+01 5.938e-10 2.908e-07
3.843e+01 5.924e-10 7.915e-08
3.847e+01 5.910e-10 3.116e-07
3.852e+01 5.896e-10 1.654e-07
3.857e+01 5.882e-10 4.560e-07
3.861e+01 5.868e-10 1.900e-07
3.866e+01 5.854e-10 4.060e-08
3.871e+01 5.840e-10 1.440e-07
3.875e+01 5.826e-10 2.501e-07
3.880e+01 5.812e-10 2.055e-07
3.884e+01 5.798e-10 1.072e-07
3.889e+01 5.784e-10 1.357e-07
3.894e+01 5.770e-10 2.937e-07
3.898e+01 5.757e-10 2.714e-07
3.903e+01 5.743e-10 2.735e-07
3.908e+01 5.730e-10 1.576e-07
3.912e+01 5.716e-10 3.878e-07
3.917e+01 5.703e-10 1.752e-07
3.921e+01 5.689e-10 1.867e-07
3.926e+01 5.676e-10 1.341e-07
3.931e+01 5.662e-10 1.475e-07
3.935e+01 5.649e-10 3.088e-07
3.940e+01 5.636e-10 9.537e-08
3.944e+01 5.623e-10 4.235e-07
3.949e+01 5.610e-10 2.109e-07
3.954e+01 5.597e-10 3.385e-07
3.958e+01 5.583e-10 8.119e-08
3.963e+01 5.570e-10 3.794e-07
3.968e+01 5.557e-10 2.986e-07
3.972e+01 5.545e-10 4.344e-08
3.977e+01 5.532e-10 2.646e-07
3.981e+01 5.519e-10 1.792e-07
3.986e+01 5.506e-10 2.142e-07
3.991e+01 5.493e-10 1.951e-07
3.995e+01 5.481e-10 1.778e-07
4.000e+01 5.468e-10 2.258e-07
4.005e+01 5.455e-10 2.438e-07
4.009e+01 5.443e-10 2.552e-07
4.014e+01 5.430e-10 5.850e-08
4.018e+01 5.418e-10 2.321e-07
4.023e+01 5.405e-10 1.591e-07
4.028e+01 5.393e-10 1.189e-07
4.032e+01 5.381e-10 7.527e-08
4.037e+01 5.368e-10 2.069e-07
4.041e+01 5.356e-10 1.261e-07
4.046e+01 5.344e-10 2.119e-07
4.051e+01 5.332e-10 2.145e-07
4.055e+01 5.319e-10 1.852e-07
4.060e+01 5.307e-10 2.671e-07
4.065e+01 5.295e-10 1.565e-07
4.069e+01 5.283e-10 1.644e-07
4.074e+01 5.271e-10 1.595e-07
4.078e+01 5.259e-10 2.687e-07
4.083e+01 5.248e-10 8.570e-08
4.088e+01 5.235e-10 4.154e-07
4.092e+01 5.224e-10 3.196e-07
4.097e+01 5.212e-10 1.565e-07
4.101e+01 5.200e-10 1.589e-07
4.106e+01 5.189e-10 2.739e-07
4.111e+01 5.177e-10 2.262e-07
4.115e+01 5.165e-10 1.904e-07
4.125e+01 5.142e-10 8.047e-08
4.129e+01 5.131e-10 3.437e-07
4.134e+01 5.119e-10 3.244e-07
4.138e+01 5.108e-10 1.185e-07
4.143e+01 5.096e-10 2.577e-07
4.148e+01 5.085e-10 1.666e-07
4.152e+01 5.074e-10 2.380e-07
4.157e+01 5.063e-10 1.495e-07
4.162e+01 5.051e-10 1.782e-07
4.166e+01 5.040e-10 9.683e-08
4.171e+01 5.029e-10 1.217e-07
4.175e+01 5.018e-10 2.164e-07
4.180e+01 5.007e-10 1.225e-07
4.185e+01 4.996e-10 2.054e-07
4.189e+01 4.985e-10 1.224e-07
4.194e+01 4.974e-10 1.870e-07
4.198e+01 4.963e-10 1.484e-07
4.208e+01 4.941e-10 9.672e-08
4.212e+01 4.930e-10 9.011e-08
4.217e+01 4.919e-10 1.940e-07
4.222e+01 4.909e-10 1.104e-07
4.226e+01 4.898e-10 1.993e-07
4.231e+01 4.887e-10 1.416e-07
4.235e+01 4.877e-10 1.774e-07
4.240e+01 4.866e-10 2.314e-07
4.245e+01 4.855e-10 1.677e-07
4.249e+01 4.845e-10 1.781e-07
4.254e+01 4.834e-10 1.768e-07
4.259e+01 4.824e-10 3.040e-07
4.263e+01 4.813e-10 1.754e-07
4.272e+01 4.793e-10 1.774e-07
4.277e+01 4.782e-10 2.072e-07
4.282e+01 4.772e-10 1.798e-07
4.286e+01 4.762e-10 1.220e-07
4.291e+01 4.751e-10 1.722e-07
4.295e+01 4.741e-10 2.137e-07
4.300e+01 4.731e-10 2.428e-07
4.305e+01 4.721e-10 2.245e-07
4.309e+01 4.711e-10 1.349e-07
4.314e+01 4.701e-10 1.560e-07
4.319e+01 4.690e-10 2.091e-07
4.328e+01 4.671e-10 1.533e-07
4.332e+01 4.661e-10 1.390e-07
4.337e+01 4.651e-10 1.080e-07
4.342e+01 4.641e-10 1.204e-07
4.346e+01 4.631e-10 1.804e-07
4.351e+01 4.621e-10 1.426e-07
4.356e+01 4.611e-10 1.251e-07
4.360e+01 4.602e-10 1.389e-07
4.365e+01 4.592e-10 1.378e-07
4.369e+01 4.582e-10 1.909e-07
4.379e+01 4.563e-10 8.572e-08
4.383e+01 4.553e-10 1.159e-07
4.388e+01 4.544e-10 1.594e-07
4.392e+01 4.534e-10 1.412e-07
4.397e+01 4.524e-10 1.216e-07
4.402e+01 4.515e-10 2.147e-07
4.406e+01 4.506e-10 1.673e-07
4.411e+01 4.496e-10 1.804e-07
4.416e+01 4.487e-10 2.026e-07
4.425e+01 4.468e-10 1.823e-07
4.429e+01 4.459e-10 1.246e-07
4.434e+01 4.449e-10 1.433e-07
4.439e+01 4.440e-10 1.768e-07
4.443e+01 4.431e-10 2.377e-07
4.448e+01 4.422e-10 1.328e-07
4.453e+01 4.413e-10 2.019e-07
4.462e+01 4.394e-10 1.243e-07
4.466e+01 4.385e-10 1.681e-07
4.471e+01 4.376e-10 1.680e-07
4.476e+01 4.367e-10 1.421e-07
4.480e+01 4.358e-10 1.417e-07
4.485e+01 4.349e-10 1.116e-07
4.489e+01 4.340e-10 1.511e-07
4.494e+01 4.331e-10 1.859e-07
4.503e+01 4.314e-10 9.462e-08
4.508e+01 4.305e-10 1.938e-07
4.513e+01 4.296e-10 1.893e-07
4.517e+01 4.287e-10 1.223e-07
4.522e+01 4.278e-10 1.138e-07
4.526e+01 4.270e-10 8.667e-08
4.536e+01 4.252e-10 9.670e-08
4.540e+01 4.244e-10 1.272e-07
4.545e+01 4.235e-10 1.047e-07
4.550e+01 4.226e-10 1.583e-07
4.554e+01 4.218e-10 1.428e-07
4.559e+01 4.209e-10 1.293e-07
4.563e+01 4.201e-10 1.551e-07
4.573e+01 4.184e-10 6.575e-08
4.577e+01 4.175e-10 1.619e-07
4.582e+01 4.167e-10 1.701e-07
4.586e+01 4.159e-10 1.217e-07
4.591e+01 4.150e-10 9.638e-08
4.596e+01 4.142e-10 1.467e-07
4.605e+01 4.125e-10 1.640e-07
4.610e+01 4.117e-10 1.566e-07
4.614e+01 4.109e-10 1.029e-07
4.619e+01 4.101e-10 1.990e-07
4.623e+01 4.092e-10 1.589e-07
4.628e+01 4.084e-10 1.146e-07
4.637e+01 4.068e-10 1.391e-07
4.642e+01 4.060e-10 1.529e-07
4.647e+01 4.052e-10 1.245e-07
4.651e+01 4.044e-10 1.620e-07
4.656e+01 4.036e-10 1.617e-07
4.665e+01 4.020e-10 1.430e-07
4.670e+01 4.012e-10 1.416e-07
4.674e+01 4.004e-10 1.517e-07
4.679e+01 3.996e-10 8.946e-08
4.683e+01 3.988e-10 1.393e-07
4.688e+01 3.980e-10 1.127e-07
4.697e+01 3.965e-10 1.100e-07
4.702e+01 3.957e-10 1.036e-07
4.707e+01 3.949e-10 1.805e-07
4.711e+01 3.941e-10 1.270e-07
4.716e+01 3.934e-10 1.107e-07
4.725e+01 3.918e-10 1.275e-07
4.730e+01 3.911e-10 1.408e-07
4.734e+01 3.903e-10 1.081e-07
4.739e+01 3.895e-10 9.581e-08
4.744e+01 3.888e-10 1.101e-07
4.753e+01 3.873e-10 1.357e-07
4.757e+01 3.865e-10 1.049e-07
4.762e+01 3.858e-10 1.384e-07
4.767e+01 3.850e-10 1.357e-07
4.771e+01 3.843e-10 1.282e-07
4.780e+01 3.828e-10 1.379e-07
4.785e+01 3.820e-10 9.377e-08
4.790e+01 3.813e-10 1.143e-07
4.794e+01 3.806e-10 1.423e-07
4.804e+01 3.791e-10 1.140e-07
4.808e+01 3.784e-10 1.535e-07
4.813e+01 3.777e-10 1.209e-07
4.817e+01 3.769e-10 1.743e-07
4.822e+01 3.762e-10 1.467e-07
4.831e+01 3.748e-10 1.142e-07
4.836e+01 3.741e-10 1.497e-07
4.841e+01 3.733e-10 1.196e-07
4.845e+01 3.726e-10 1.080e-07
4.854e+01 3.712e-10 1.028e-07
4.859e+01 3.705e-10 1.733e-07
4.864e+01 3.698e-10 1.353e-07
4.868e+01 3.691e-10 1.356e-07
4.877e+01 3.677e-10 1.203e-07
4.882e+01 3.670e-10 1.230e-07
4.887e+01 3.663e-10 1.038e-07
4.891e+01 3.656e-10 1.216e-07
4.901e+01 3.642e-10 1.106e-07
4.905e+01 3.636e-10 1.328e-07
4.910e+01 3.629e-10 1.150e-07
4.914e+01 3.622e-10 1.360e-07
4.924e+01 3.608e-10 1.224e-07
4.928e+01 3.602e-10 1.100e-07
4.933e+01 3.595e-10 1.248e-07
4.938e+01 3.588e-10 7.753e-08
4.947e+01 3.575e-10 1.324e-07
4.951e+01 3.568e-10 7.954e-08
4.956e+01 3.561e-10 1.193e-07
4.961e+01 3.555e-10 1.103e-07
4.970e+01 3.542e-10 1.156e-07
4.974e+01 3.535e-10 1.194e-07
4.979e+01 3.529e-10 1.024e-07
4.984e+01 3.522e-10 1.052e-07
4.993e+01 3.509e-10 9.563e-08
4.998e+01 3.502e-10 1.078e-07
5.002e+01 3.496e-10 1.279e-07
5.007e+01 3.490e-10 1.189e-07
5.016e+01 3.477e-10 1.191e-07
5.021e+01 3.470e-10 1.279e-07
5.025e+01 3.464e-10 1.254e-07
5.034e+01 3.451e-10 1.163e-07
5.039e+01 3.445e-10 1.123e-07
5.044e+01 3.439e-10 1.115e-07
5.048e+01 3.432e-10 1.125e-07
5.058e+01 3.420e-10 1.334e-07
5.062e+01 3.414e-10 1.159e-07
5.067e+01 3.407e-10 1.030e-07
5.076e+01 3.395e-10 1.114e-07
5.081e+01 3.389e-10 1.162e-07
5.085e+01 3.383e-10 9.663e-08
5.090e+01 3.376e-10 1.181e-07
5.099e+01 3.364e-10 1.163e-07
5.104e+01 3.358e-10 9.431e-08
5.108e+01 3.352e-10 1.099e-07
5.118e+01 3.340e-10 1.030e-07
5.122e+01 3.334e-10 1.104e-07
5.127e+01 3.328e-10 9.548e-08
5.131e+01 3.322e-10 1.213e-07
5.141e+01 3.310e-10 1.016e-07
5.145e+01 3.304e-10 1.150e-07
5.150e+01 3.298e-10 9.542e-08
5.159e+01 3.286e-10 9.550e-08
5.164e+01 3.281e-10 1.239e-07
5.168e+01 3.275e-10 1.006e-07
5.178e+01 3.263e-10 1.082e-07
5.182e+01 3.257e-10 1.072e-07
5.187e+01 3.251e-10 1.245e-07
5.196e+01 3.240e-10 1.215e-07
5.201e+01 3.234e-10 1.129e-07
5.205e+01 3.228e-10 1.079e-07
5.215e+01 3.217e-10 1.216e-07
5.219e+01 3.211e-10 1.167e-07
5.224e+01 3.206e-10 1.071e-07
5.233e+01 3.194e-10 9.460e-08
5.238e+01 3.189e-10 1.290e-07
5.242e+01 3.183e-10 1.197e-07
5.252e+01 3.172e-10 1.112e-07
5.256e+01 3.166e-10 1.105e-07
5.261e+01 3.161e-10 1.044e-07
5.270e+01 3.150e-10 1.146e-07
5.275e+01 3.144e-10 1.014e-07
5.279e+01 3.139e-10 9.121e-08
5.289e+01 3.128e-10 9.843e-08
5.293e+01 3.122e-10 9.659e-08
5.298e+01 3.117e-10 9.589e-08
5.307e+01 3.106e-10 1.023e-07
5.312e+01 3.100e-10 1.025e-07
5.316e+01 3.095e-10 8.908e-08
5.325e+01 3.084e-10 1.000e-07
5.330e+01 3.079e-10 9.682e-08
5.335e+01 3.074e-10 8.561e-08
5.344e+01 3.063e-10 9.139e-08
5.349e+01 3.058e-10 9.919e-08
5.353e+01 3.052e-10 9.969e-08
5.362e+01 3.042e-10 1.138e-07
5.367e+01 3.037e-10 1.075e-07
5.376e+01 3.026e-10 9.324e-08
5.381e+01 3.021e-10 1.235e-07
5.386e+01 3.016e-10 9.640e-08
5.395e+01 3.006e-10 1.043e-07
5.399e+01 3.000e-10 8.826e-08
5.404e+01 2.995e-10 1.146e-07
5.413e+01 2.985e-10 1.057e-07
5.418e+01 2.980e-10 1.009e-07
5.422e+01 2.975e-10 1.074e-07
5.432e+01 2.965e-10 9.366e-08
5.436e+01 2.960e-10 1.072e-07
5.446e+01 2.950e-10 9.171e-08
5.450e+01 2.945e-10 9.970e-08
5.455e+01 2.940e-10 1.039e-07
5.464e+01 2.930e-10 9.509e-08
5.469e+01 2.925e-10 1.019e-07
5.478e+01 2.915e-10 9.911e-08
5.483e+01 2.910e-10 9.528e-08
5.487e+01 2.905e-10 9.224e-08
5.496e+01 2.896e-10 8.424e-08
5.501e+01 2.891e-10 9.731e-08
5.510e+01 2.881e-10 9.225e-08
5.515e+01 2.876e-10 8.948e-08
5.519e+01 2.871e-10 9.304e-08
5.529e+01 2.862e-10 8.663e-08
5.533e+01 2.857e-10 8.581e-08
5.543e+01 2.847e-10 9.144e-08
5.547e+01 2.843e-10 9.421e-08
5.552e+01 2.838e-10 8.886e-08
5.561e+01 2.829e-10 8.822e-08
5.566e+01 2.824e-10 9.817e-08
5.575e+01 2.815e-10 9.152e-08
5.580e+01 2.810e-10 9.969e-08
5.584e+01 2.805e-10 8.608e-08
5.593e+01 2.796e-10 9.353e-08
5.598e+01 2.791e-10 8.861e-08
5.607e+01 2.782e-10 9.328e-08
5.612e+01 2.778e-10 9.486e-08
5.621e+01 2.768e-10 1.043e-07
5.626e+01 2.764e-10 8.701e-08
5.630e+01 2.759e-10 8.994e-08
5.640e+01 2.750e-10 8.882e-08
5.644e+01 2.746e-10 9.398e-08
5.653e+01 2.737e-10 8.952e-08
5.658e+01 2.732e-10 8.724e-08
5.667e+01 2.724e-10 9.446e-08
5.672e+01 2.719e-10 8.896e-08
5.677e+01 2.715e-10 9.674e-08
5.686e+01 2.706e-10 8.391e-08
5.690e+01 2.701e-10 8.867e-08
5.700e+01 2.693e-10 8.411e-08
5.704e+01 2.688e-10 8.301e-08
5.713e+01 2.680e-10 8.326e-08
5.718e+01 2.675e-10 9.449e-08
5.727e+01 2.667e-10 8.878e-08
5.732e+01 2.662e-10 9.496e-08
5.741e+01 2.654e-10 9.059e-08
5.746e+01 2.650e-10 8.637e-08
5.750e+01 2.646e-10 8.015e-08
5.760e+01 2.637e-10 9.406e-08
5.764e+01 2.633e-10 9.230e-08
5.774e+01 2.624e-10 9.207e-08
5.778e+01 2.620e-10 8.729e-08
5.787e+01 2.612e-10 8.837e-08
5.792e+01 2.607e-10 8.214e-08
5.801e+01 2.599e-10 8.668e-08
5.806e+01 2.595e-10 8.450e-08
5.815e+01 2.587e-10 9.001e-08
5.820e+01 2.583e-10 8.475e-08
5.829e+01 2.575e-10 9.151e-08
5.834e+01 2.570e-10 8.458e-08
5.843e+01 2.562e-10 8.346e-08
5.847e+01 2.558e-10 8.318e-08
5.857e+01 2.550e-10 7.695e-08
5.861e+01 2.546e-10 8.377e-08
5.871e+01 2.538e-10 9.030e-08
5.875e+01 2.534e-10 7.818e-08
5.884e+01 2.526e-10 8.015e-08
5.889e+01 2.522e-10 7.482e-08
5.898e+01 2.514e-10 7.566e-08
5.903e+01 2.510e-10 8.085e-08
5.912e+01 2.503e-10 7.882e-08
5.917e+01 2.499e-10 8.367e-08
5.926e+01 2.491e-10 8.414e-08
5.931e+01 2.487e-10 8.252e-08
5.940e+01 2.479e-10 8.297e-08
5.944e+01 2.475e-10 8.106e-08
5.954e+01 2.468e-10 7.477e-08
5.958e+01 2.464e-10 8.282e-08
5.967e+01 2.456e-10 8.405e-08
5.972e+01 2.453e-10 8.435e-08
5.981e+01 2.445e-10 8.244e-08
5.986e+01 2.441e-10 8.076e-08
5.995e+01 2.434e-10 8.062e-08
6.000e+01 2.430e-10 7.935e-08
6.009e+01 2.422e-10 7.207e-08
6.014e+01 2.419e-10 8.293e-08
6.023e+01 2.411e-10 8.183e-08
6.028e+01 2.408e-10 8.141e-08
6.037e+01 2.400e-10 8.104e-08
6.041e+01 2.397e-10 7.564e-08
6.051e+01 2.389e-10 7.171e-08
6.055e+01 2.386e-10 7.938e-08
6.064e+01 2.378e-10 7.689e-08
6.074e+01 2.371e-10 7.943e-08
6.078e+01 2.368e-10 7.902e-08
6.088e+01 2.360e-10 7.806e-08
6.092e+01 2.357e-10 6.919e-08
6.101e+01 2.350e-10 7.191e-08
6.106e+01 2.346e-10 7.339e-08
6.115e+01 2.339e-10 7.128e-08
6.120e+01 2.336e-10 7.181e-08
6.129e+01 2.328e-10 7.615e-08
6.134e+01 2.325e-10 7.798e-08
6.143e+01 2.318e-10 7.730e-08
6.152e+01 2.311e-10 7.859e-08
6.157e+01 2.308e-10 7.979e-08
6.166e+01 2.301e-10 7.838e-08
6.171e+01 2.297e-10 7.130e-08
6.180e+01 2.290e-10 7.857e-08
6.185e+01 2.287e-10 7.484e-08
6.194e+01 2.280e-10 7.709e-08
6.203e+01 2.273e-10 7.497e-08
6.208e+01 2.270e-10 7.084e-08
6.217e+01 2.263e-10 7.197e-08
6.222e+01 2.260e-10 7.395e-08
6.231e+01 2.253e-10 7.187e-08
6.235e+01 2.250e-10 7.947e-08
6.245e+01 2.243e-10 7.043e-08
6.254e+01 2.237e-10 7.614e-08
6.258e+01 2.233e-10 6.961e-08
6.268e+01 2.227e-10 7.090e-08
6.272e+01 2.223e-10 7.208e-08
6.282e+01 2.217e-10 6.789e-08
6.291e+01 2.210e-10 6.791e-08
6.295e+01 2.207e-10 7.558e-08
6.305e+01 2.201e-10 7.142e-08
6.309e+01 2.197e-10 7.367e-08
6.319e+01 2.191e-10 7.522e-08
6.328e+01 2.185e-10 6.970e-08
6.332e+01 2.181e-10 7.142e-08
6.342e+01 2.175e-10 7.581e-08
6.346e+01 2.172e-10 6.829e-08
6.355e+01 2.166e-10 7.263e-08
6.365e+01 2.159e-10 7.346e-08
6.369e+01 2.156e-10 6.841e-08
6.379e+01 2.150e-10 6.828e-08
6.388e+01 2.144e-10 6.811e-08
6.392e+01 2.141e-10 7.195e-08
6.402e+01 2.134e-10 6.582e-08
6.406e+01 2.131e-10 7.046e-08
6.416e+01 2.125e-10 6.794e-08
6.425e+01 2.119e-10 6.771e-08
6.429e+01 2.116e-10 6.869e-08
6.439e+01 2.110e-10 6.984e-08
6.448e+01 2.104e-10 7.130e-08
6.452e+01 2.101e-10 6.721e-08
6.462e+01 2.095e-10 6.937e-08
6.466e+01 2.092e-10 6.799e-08
6.476e+01 2.086e-10 6.668e-08
6.485e+01 2.080e-10 7.020e-08
6.489e+01 2.077e-10 6.627e-08
6.499e+01 2.071e-10 6.484e-08
6.508e+01 2.065e-10 6.763e-08
6.513e+01 2.062e-10 6.636e-08
6.522e+01 2.057e-10 6.755e-08
6.531e+01 2.051e-10 6.471e-08
6.536e+01 2.048e-10 6.820e-08
6.545e+01 2.042e-10 6.614e-08
6.554e+01 2.036e-10 6.341e-08
6.559e+01 2.034e-10 6.676e-08
6.568e+01 2.028e-10 6.690e-08
6.577e+01 2.022e-10 6.502e-08
6.582e+01 2.019e-10 6.444e-08
6.591e+01 2.014e-10 6.741e-08
6.600e+01 2.008e-10 6.635e-08
6.605e+01 2.005e-10 6.461e-08
6.614e+01 2.000e-10 6.852e-08
6.623e+01 1.994e-10 6.642e-08
6.628e+01 1.991e-10 6.340e-08
6.637e+01 1.986e-10 6.380e-08
6.646e+01 1.980e-10 6.410e-08
6.651e+01 1.977e-10 6.471e-08
6.660e+01 1.972e-10 6.192e-08
6.670e+01 1.966e-10 6.360e-08
6.679e+01 1.961e-10 6.715e-08
6.683e+01 1.958e-10 6.481e-08
6.693e+01 1.953e-10 6.187e-08
6.702e+01 1.948e-10 6.417e-08
6.707e+01 1.945e-10 6.196e-08
6.716e+01 1.939e-10 6.332e-08
6.725e+01 1.934e-10 6.211e-08
6.730e+01 1.932e-10 6.486e-08
6.739e+01 1.926e-10 6.050e-08
6.748e+01 1.921e-10 6.101e-08
6.757e+01 1.916e-10 6.068e-08
6.762e+01 1.913e-10 6.185e-08
6.771e+01 1.908e-10 5.765e-08
6.780e+01 1.903e-10 6.204e-08
6.790e+01 1.897e-10 6.197e-08
6.794e+01 1.895e-10 6.064e-08
6.803e+01 1.890e-10 5.987e-08
6.813e+01 1.885e-10 6.008e-08
6.817e+01 1.882e-10 6.107e-08
6.827e+01 1.877e-10 5.952e-08
6.836e+01 1.872e-10 6.069e-08
6.845e+01 1.867e-10 6.231e-08
6.850e+01 1.864e-10 6.065e-08
6.859e+01 1.859e-10 5.999e-08
6.868e+01 1.854e-10 5.941e-08
6.877e+01 1.849e-10 5.907e-08
6.882e+01 1.847e-10 6.186e-08
6.891e+01 1.842e-10 5.888e-08
6.900e+01 1.837e-10 5.784e-08
6.910e+01 1.832e-10 5.896e-08
6.914e+01 1.830e-10 5.720e-08
6.924e+01 1.825e-10 5.732e-08
6.933e+01 1.820e-10 5.775e-08
6.942e+01 1.815e-10 6.063e-08
6.947e+01 1.813e-10 5.568e-08
6.956e+01 1.808e-10 5.771e-08
6.965e+01 1.803e-10 5.848e-08
6.974e+01 1.798e-10 5.878e-08
6.979e+01 1.796e-10 5.994e-08
6.988e+01 1.791e-10 5.866e-08
6.997e+01 1.786e-10 5.792e-08
7.007e+01 1.782e-10 5.894e-08
7.016e+01 1.777e-10 6.000e-08
7.021e+01 1.775e-10 5.742e-08
7.030e+01 1.770e-10 5.751e-08
7.039e+01 1.765e-10 5.772e-08
7.048e+01 1.761e-10 5.930e-08
7.058e+01 1.756e-10 5.670e-08
7.062e+01 1.754e-10 5.670e-08
7.071e+01 1.749e-10 5.851e-08
7.081e+01 1.745e-10 5.783e-08
7.090e+01 1.740e-10 5.639e-08
7.099e+01 1.736e-10 5.317e-08
7.104e+01 1.733e-10 5.774e-08
7.113e+01 1.729e-10 5.974e-08
7.122e+01 1.724e-10 5.408e-08
7.131e+01 1.720e-10 5.621e-08
7.141e+01 1.716e-10 5.386e-08
7.145e+01 1.713e-10 5.717e-08
7.155e+01 1.709e-10 5.629e-08
7.164e+01 1.704e-10 5.339e-08
7.173e+01 1.700e-10 5.432e-08
7.182e+01 1.696e-10 5.599e-08
7.187e+01 1.694e-10 5.495e-08
7.196e+01 1.689e-10 5.609e-08
7.205e+01 1.685e-10 5.439e-08
7.215e+01 1.681e-10 5.428e-08
7.224e+01 1.676e-10 5.541e-08
7.233e+01 1.672e-10 5.509e-08
7.238e+01 1.670e-10 5.499e-08
7.247e+01 1.666e-10 5.356e-08
7.256e+01 1.661e-10 5.453e-08
7.265e+01 1.657e-10 5.472e-08
7.275e+01 1.653e-10 5.289e-08
7.284e+01 1.649e-10 5.416e-08
7.293e+01 1.645e-10 5.467e-08
7.298e+01 1.642e-10 5.577e-08
7.307e+01 1.638e-10 5.141e-08
7.316e+01 1.634e-10 5.192e-08
7.325e+01 1.630e-10 5.292e-08
7.335e+01 1.626e-10 5.314e-08
7.344e+01 1.622e-10 5.468e-08
7.353e+01 1.618e-10 5.473e-08
7.358e+01 1.616e-10 5.324e-08
7.367e+01 1.612e-10 5.060e-08
7.376e+01 1.608e-10 5.314e-08
7.385e+01 1.604e-10 5.349e-08
7.395e+01 1.600e-10 5.120e-08
7.404e+01 1.596e-10 5.141e-08
7.413e+01 1.592e-10 5.084e-08
7.422e+01 1.588e-10 5.100e-08
7.427e+01 1.586e-10 4.953e-08
7.436e+01 1.582e-10 4.976e-08
7.446e+01 1.578e-10 5.022e-08
7.455e+01 1.574e-10 5.168e-08
7.464e+01 1.570e-10 5.205e-08
7.473e+01 1.566e-10 4.977e-08
7.482e+01 1.562e-10 5.037e-08
7.492e+01 1.559e-10 5.056e-08
7.501e+01 1.555e-10 4.976e-08
7.510e+01 1.551e-10 4.993e-08
7.515e+01 1.549e-10 5.169e-08
7.524e+01 1.545e-10 4.847e-08
7.533e+01 1.541e-10 4.948e-08
7.543e+01 1.538e-10 4.967e-08
7.552e+01 1.534e-10 5.052e-08
7.561e+01 1.530e-10 4.900e-08
7.570e+01 1.526e-10 4.981e-08
7.579e+01 1.523e-10 5.087e-08
7.589e+01 1.519e-10 4.762e-08
7.598e+01 1.515e-10 4.874e-08
7.607e+01 1.512e-10 4.932e-08
7.616e+01 1.508e-10 4.963e-08
7.626e+01 1.504e-10 4.916e-08
7.630e+01 1.502e-10 4.799e-08
7.640e+01 1.499e-10 4.875e-08
7.649e+01 1.495e-10 4.872e-08
7.658e+01 1.492e-10 4.915e-08
7.667e+01 1.488e-10 4.938e-08
7.676e+01 1.484e-10 4.787e-08
7.686e+01 1.481e-10 4.647e-08
7.695e+01 1.477e-10 4.800e-08
7.704e+01 1.474e-10 4.778e-08
7.713e+01 1.470e-10 4.938e-08
7.723e+01 1.467e-10 4.804e-08
7.732e+01 1.463e-10 4.845e-08
7.741e+01 1.460e-10 4.916e-08
7.750e+01 1.456e-10 4.663e-08
7.760e+01 1.453e-10 4.815e-08
7.769e+01 1.449e-10 4.607e-08
7.778e+01 1.446e-10 4.808e-08
7.787e+01 1.442e-10 4.650e-08
7.797e+01 1.439e-10 4.567e-08
7.806e+01 1.436e-10 4.504e-08
7.815e+01 1.432e-10 4.638e-08
7.824e+01 1.429e-10 4.739e-08
7.833e+01 1.426e-10 4.719e-08
7.843e+01 1.422e-10 4.432e-08
7.852e+01 1.419e-10 4.673e-08
7.861e+01 1.415e-10 4.637e-08
7.870e+01 1.412e-10 4.481e-08
7.880e+01 1.409e-10 4.576e-08
7.889e+01 1.406e-10 4.508e-08
7.898e+01 1.402e-10 4.367e-08
7.907e+01 1.399e-10 4.530e-08
7.917e+01 1.396e-10 4.449e-08
7.926e+01 1.392e-10 4.503e-08
7.935e+01 1.389e-10 4.547e-08
7.944e+01 1.386e-10 4.406e-08
7.954e+01 1.383e-10 4.563e-08
7.963e+01 1.380e-10 4.672e-08
7.972e+01 1.376e-10 4.621e-08
7.981e+01 1.373e-10 4.467e-08
7.991e+01 1.370e-10 4.339e-08
8.000e+01 1.367e-10 4.464e-08
8.009e+01 1.364e-10 4.500e-08
8.018e+01 1.361e-10 4.435e-08
8.027e+01 1.357e-10 4.167e-08
8.037e+01 1.354e-10 4.440e-08
8.046e+01 1.351e-10 4.446e-08
8.055e+01 1.348e-10 4.260e-08
8.064e+01 1.345e-10 4.444e-08
8.074e+01 1.342e-10 4.362e-08
8.083e+01 1.339e-10 4.349e-08
8.092e+01 1.336e-10 4.386e-08
8.101e+01 1.333e-10 4.268e-08
8.111e+01 1.330e-10 4.246e-08
8.120e+01 1.327e-10 4.186e-08
8.134e+01 1.322e-10 4.281e-08
8.143e+01 1.319e-10 4.262e-08
8.152e+01 1.316e-10 4.260e-08
8.161e+01 1.313e-10 4.358e-08
8.171e+01 1.310e-10 4.234e-08
8.180e+01 1.307e-10 4.202e-08
8.189e+01 1.304e-10 4.262e-08
8.198e+01 1.301e-10 4.120e-08
8.208e+01 1.299e-10 4.196e-08
8.217e+01 1.296e-10 4.287e-08
8.226e+01 1.293e-10 4.150e-08
8.235e+01 1.290e-10 4.191e-08
8.249e+01 1.285e-10 4.074e-08
8.258e+01 1.283e-10 4.149e-08
8.268e+01 1.280e-10 4.152e-08
8.277e+01 1.277e-10 4.255e-08
8.286e+01 1.274e-10 4.064e-08
8.295e+01 1.271e-10 3.986e-08
8.305e+01 1.268e-10 3.890e-08
8.314e+01 1.266e-10 4.100e-08
8.323e+01 1.263e-10 4.244e-08
8.332e+01 1.260e-10 4.155e-08
8.346e+01 1.256e-10 3.997e-08
8.355e+01 1.253e-10 4.191e-08
8.365e+01 1.250e-10 4.108e-08
8.374e+01 1.247e-10 3.950e-08
8.383e+01 1.245e-10 4.108e-08
8.392e+01 1.242e-10 3.925e-08
8.402e+01 1.239e-10 3.951e-08
8.411e+01 1.237e-10 3.922e-08
8.425e+01 1.232e-10 4.006e-08
8.434e+01 1.230e-10 3.862e-08
8.443e+01 1.227e-10 3.922e-08
8.452e+01 1.224e-10 3.947e-08
8.462e+01 1.222e-10 3.884e-08
8.471e+01 1.219e-10 3.795e-08
8.485e+01 1.215e-10 3.830e-08
8.494e+01 1.212e-10 4.011e-08
8.503e+01 1.210e-10 3.956e-08
8.512e+01 1.207e-10 3.767e-08
8.522e+01 1.205e-10 3.874e-08
8.531e+01 1.202e-10 3.957e-08
8.540e+01 1.199e-10 3.930e-08
8.554e+01 1.195e-10 4.022e-08
8.563e+01 1.193e-10 4.041e-08
8.573e+01 1.190e-10 3.895e-08
8.582e+01 1.188e-10 3.954e-08
8.591e+01 1.185e-10 3.866e-08
8.605e+01 1.181e-10 3.854e-08
8.614e+01 1.179e-10 3.846e-08
8.623e+01 1.176e-10 3.849e-08
8.633e+01 1.174e-10 3.885e-08
8.642e+01 1.171e-10 3.763e-08
8.656e+01 1.168e-10 3.784e-08
8.665e+01 1.165e-10 3.811e-08
8.674e+01 1.163e-10 3.763e-08
8.683e+01 1.160e-10 3.746e-08
8.693e+01 1.158e-10 3.749e-08
8.706e+01 1.154e-10 3.803e-08
8.716e+01 1.152e-10 3.561e-08
8.725e+01 1.149e-10 3.760e-08
8.734e+01 1.147e-10 3.731e-08
8.743e+01 1.144e-10 3.657e-08
8.757e+01 1.141e-10 3.771e-08
8.766e+01 1.138e-10 3.583e-08
8.776e+01 1.136e-10 3.715e-08
8.785e+01 1.133e-10 3.729e-08
8.799e+01 1.130e-10 3.675e-08
8.808e+01 1.128e-10 3.747e-08
8.817e+01 1.125e-10 3.659e-08
8.827e+01 1.123e-10 3.668e-08
8.836e+01 1.120e-10 3.702e-08
8.850e+01 1.117e-10 3.636e-08
8.859e+01 1.115e-10 3.557e-08
8.868e+01 1.112e-10 3.676e-08
8.877e+01 1.110e-10 3.603e-08
8.891e+01 1.107e-10 3.619e-08
8.900e+01 1.104e-10 3.587e-08
8.910e+01 1.102e-10 3.573e-08
8.924e+01 1.099e-10 3.501e-08
8.933e+01 1.096e-10 3.546e-08
8.942e+01 1.094e-10 3.490e-08
8.951e+01 1.092e-10 3.492e-08
8.965e+01 1.088e-10 3.537e-08
8.974e+01 1.086e-10 3.581e-08
8.984e+01 1.084e-10 3.516e-08
8.993e+01 1.082e-10 3.474e-08
9.007e+01 1.078e-10 3.382e-08
9.016e+01 1.076e-10 3.437e-08
9.025e+01 1.074e-10 3.475e-08
9.039e+01 1.071e-10 3.424e-08
9.048e+01 1.068e-10 3.522e-08
9.057e+01 1.066e-10 3.413e-08
9.071e+01 1.063e-10 3.384e-08
9.081e+01 1.061e-10 3.338e-08
9.090e+01 1.059e-10 3.316e-08
9.099e+01 1.057e-10 3.385e-08
9.113e+01 1.053e-10 3.397e-08
9.122e+01 1.051e-10 3.420e-08
9.131e+01 1.049e-10 3.396e-08
9.145e+01 1.046e-10 3.330e-08
9.154e+01 1.044e-10 3.281e-08
9.164e+01 1.042e-10 3.444e-08
9.178e+01 1.039e-10 3.358e-08
9.187e+01 1.036e-10 3.387e-08
9.196e+01 1.034e-10 3.383e-08
9.210e+01 1.031e-10 3.345e-08
9.219e+01 1.029e-10 3.259e-08
9.228e+01 1.027e-10 3.321e-08
9.242e+01 1.024e-10 3.273e-08
9.251e+01 1.022e-10 3.248e-08
9.261e+01 1.020e-10 3.264e-08
9.275e+01 1.017e-10 3.258e-08
9.284e+01 1.015e-10 3.290e-08
9.298e+01 1.012e-10 3.294e-08
9.307e+01 1.010e-10 3.290e-08
9.316e+01 1.008e-10 3.219e-08
9.330e+01 1.005e-10 3.312e-08
9.339e+01 1.003e-10 3.230e-08
9.348e+01 1.001e-10 3.270e-08
9.362e+01 9.980e-11 3.222e-08
9.372e+01 9.960e-11 3.191e-08
9.385e+01 9.931e-11 3.153e-08
9.395e+01 9.911e-11 3.224e-08
9.404e+01 9.892e-11 3.174e-08
9.418e+01 9.863e-11 3.225e-08
9.427e+01 9.844e-11 3.290e-08
9.436e+01 9.824e-11 3.411e-08
9.450e+01 9.796e-11 3.099e-08
9.459e+01 9.776e-11 3.063e-08
9.473e+01 9.748e-11 3.089e-08
9.482e+01 9.729e-11 3.186e-08
9.492e+01 9.710e-11 3.146e-08
9.505e+01 9.682e-11 3.192e-08
9.515e+01 9.663e-11 3.071e-08
9.529e+01 9.635e-11 3.105e-08
9.538e+01 9.616e-11 3.061e-08
9.552e+01 9.588e-11 3.133e-08
9.561e+01 9.570e-11 3.090e-08
9.570e+01 9.551e-11 3.138e-08
9.584e+01 9.524e-11 3.038e-08
9.593e+01 9.505e-11 3.122e-08
9.607e+01 9.478e-11 3.147e-08
9.616e+01 9.460e-11 3.033e-08
9.630e+01 9.432e-11 3.042e-08
9.639e+01 9.415e-11 3.073e-08
9.653e+01 9.387e-11 3.031e-08
9.663e+01 9.370e-11 3.073e-08
9.672e+01 9.352e-11 3.034e-08
9.686e+01 9.325e-11 3.018e-08
9.695e+01 9.307e-11 2.996e-08
9.709e+01 9.281e-11 3.058e-08
9.718e+01 9.263e-11 2.962e-08
9.732e+01 9.237e-11 3.020e-08
9.741e+01 9.219e-11 3.011e-08
9.755e+01 9.193e-11 2.984e-08
9.764e+01 9.176e-11 2.953e-08
9.778e+01 9.150e-11 2.948e-08
9.787e+01 9.132e-11 2.937e-08
9.801e+01 9.107e-11 2.962e-08
9.810e+01 9.089e-11 2.929e-08
9.824e+01 9.064e-11 2.938e-08
9.833e+01 9.047e-11 2.895e-08
9.847e+01 9.021e-11 2.867e-08
9.857e+01 9.004e-11 2.835e-08
9.870e+01 8.979e-11 2.886e-08
9.880e+01 8.962e-11 2.884e-08
9.893e+01 8.937e-11 2.795e-08
9.903e+01 8.921e-11 2.869e-08
9.917e+01 8.896e-11 2.883e-08
9.926e+01 8.879e-11 2.849e-08
9.940e+01 8.854e-11 2.908e-08
9.949e+01 8.838e-11 2.882e-08
9.963e+01 8.813e-11 2.870e-08
9.972e+01 8.797e-11 2.838e-08
9.986e+01 8.773e-11 2.854e-08
9.995e+01 8.757e-11 2.797e-08
1.001e+02 8.732e-11 2.810e-08
1.002e+02 8.716e-11 2.774e-08
1.003e+02 8.692e-11 2.770e-08
1.005e+02 8.668e-11 2.819e-08
1.006e+02 8.652e-11 2.839e-08
1.007e+02 8.628e-11 2.807e-08
1.008e+02 8.613e-11 2.767e-08
1.009e+02 8.589e-11 2.792e-08
1.010e+02 8.573e-11 2.846e-08
1.012e+02 8.550e-11 2.764e-08
1.013e+02 8.527e-11 2.805e-08
1.014e+02 8.511e-11 2.809e-08
1.015e+02 8.488e-11 2.745e-08
1.016e+02 8.472e-11 2.730e-08
1.018e+02 8.449e-11 2.747e-08
1.018e+02 8.434e-11 2.812e-08
1.020e+02 8.411e-11 2.734e-08
1.021e+02 8.388e-11 2.706e-08
1.022e+02 8.373e-11 2.712e-08
1.024e+02 8.351e-11 2.670e-08
1.024e+02 8.335e-11 2.695e-08
1.026e+02 8.313e-11 2.675e-08
1.027e+02 8.291e-11 2.706e-08
1.028e+02 8.276e-11 2.701e-08
1.030e+02 8.253e-11 2.602e-08
1.030e+02 8.239e-11 2.654e-08
1.032e+02 8.217e-11 2.710e-08
1.033e+02 8.195e-11 2.654e-08
1.034e+02 8.180e-11 2.637e-08
1.036e+02 8.158e-11 2.587e-08
1.037e+02 8.136e-11 2.630e-08
1.038e+02 8.122e-11 2.614e-08
1.039e+02 8.101e-11 2.615e-08
1.041e+02 8.079e-11 2.589e-08
1.042e+02 8.065e-11 2.558e-08
1.043e+02 8.043e-11 2.624e-08
1.044e+02 8.028e-11 2.550e-08
1.045e+02 8.007e-11 2.614e-08
1.047e+02 7.986e-11 2.551e-08
1.048e+02 7.972e-11 2.531e-08
1.049e+02 7.951e-11 2.604e-08
1.050e+02 7.930e-11 2.599e-08
1.051e+02 7.916e-11 2.580e-08
1.053e+02 7.895e-11 2.566e-08
1.054e+02 7.875e-11 2.551e-08
1.055e+02 7.861e-11 2.520e-08
1.056e+02 7.840e-11 2.572e-08
1.058e+02 7.820e-11 2.493e-08
1.059e+02 7.806e-11 2.517e-08
1.060e+02 7.786e-11 2.557e-08
1.061e+02 7.765e-11 2.483e-08
1.063e+02 7.745e-11 2.475e-08
1.064e+02 7.732e-11 2.491e-08
1.065e+02 7.712e-11 2.487e-08
1.066e+02 7.692e-11 2.513e-08
1.067e+02 7.678e-11 2.541e-08
1.069e+02 7.658e-11 2.510e-08
1.070e+02 7.639e-11 2.477e-08
1.072e+02 7.619e-11 2.438e-08
1.072e+02 7.606e-11 2.454e-08
1.074e+02 7.586e-11 2.435e-08
1.075e+02 7.567e-11 2.425e-08
1.076e+02 7.553e-11 2.422e-08
1.078e+02 7.534e-11 2.414e-08
1.079e+02 7.515e-11 2.445e-08
1.080e+02 7.496e-11 2.461e-08
1.081e+02 7.483e-11 2.418e-08
1.083e+02 7.464e-11 2.401e-08
1.084e+02 7.445e-11 2.435e-08
1.085e+02 7.426e-11 2.396e-08
1.086e+02 7.413e-11 2.409e-08
1.088e+02 7.394e-11 2.384e-08
1.089e+02 7.375e-11 2.412e-08
1.090e+02 7.357e-11 2.351e-08
1.092e+02 7.338e-11 2.418e-08
1.093e+02 7.325e-11 2.392e-08
1.094e+02 7.307e-11 2.295e-08
1.096e+02 7.288e-11 2.393e-08
1.097e+02 7.270e-11 2.348e-08
1.098e+02 7.258e-11 2.370e-08
1.099e+02 7.240e-11 2.405e-08
1.101e+02 7.221e-11 2.308e-08
1.102e+02 7.203e-11 2.274e-08
1.103e+02 7.185e-11 2.329e-08
1.104e+02 7.173e-11 2.282e-08
1.106e+02 7.155e-11 2.338e-08
1.107e+02 7.137e-11 2.299e-08
1.109e+02 7.119e-11 2.318e-08
1.110e+02 7.102e-11 2.332e-08
1.111e+02 7.090e-11 2.281e-08
1.112e+02 7.072e-11 2.305e-08
1.114e+02 7.055e-11 2.249e-08
1.115e+02 7.037e-11 2.291e-08
1.116e+02 7.020e-11 2.235e-08
1.118e+02 7.002e-11 2.249e-08
1.119e+02 6.991e-11 2.233e-08
1.120e+02 6.973e-11 2.239e-08
1.121e+02 6.956e-11 2.269e-08
1.123e+02 6.939e-11 2.223e-08
1.124e+02 6.922e-11 2.240e-08
1.126e+02 6.905e-11 2.204e-08
1.127e+02 6.888e-11 2.219e-08
1.128e+02 6.877e-11 2.209e-08
1.129e+02 6.860e-11 2.234e-08
1.131e+02 6.843e-11 2.222e-08
1.132e+02 6.826e-11 2.203e-08
1.133e+02 6.810e-11 2.157e-08
1.135e+02 6.793e-11 2.185e-08
1.136e+02 6.776e-11 2.146e-08
1.138e+02 6.760e-11 2.146e-08
1.139e+02 6.744e-11 2.191e-08
1.140e+02 6.733e-11 2.173e-08
1.141e+02 6.716e-11 2.159e-08
1.143e+02 6.700e-11 2.166e-08
1.144e+02 6.684e-11 2.152e-08
1.145e+02 6.668e-11 2.149e-08
1.147e+02 6.652e-11 2.112e-08
1.148e+02 6.636e-11 2.135e-08
1.150e+02 6.620e-11 2.167e-08
1.151e+02 6.604e-11 2.157e-08
1.152e+02 6.588e-11 2.116e-08
1.154e+02 6.572e-11 2.136e-08
1.155e+02 6.561e-11 2.140e-08
1.156e+02 6.546e-11 2.108e-08
1.157e+02 6.530e-11 2.115e-08
1.159e+02 6.514e-11 2.079e-08
1.160e+02 6.499e-11 2.106e-08
1.162e+02 6.484e-11 2.062e-08
1.163e+02 6.468e-11 2.087e-08
1.164e+02 6.453e-11 2.055e-08
1.166e+02 6.437e-11 2.066e-08
1.167e+02 6.422e-11 2.104e-08
1.169e+02 6.407e-11 2.031e-08
1.170e+02 6.392e-11 2.017e-08
1.171e+02 6.377e-11 2.057e-08
1.173e+02 6.361e-11 1.998e-08
1.174e+02 6.346e-11 2.013e-08
1.175e+02 6.332e-11 2.061e-08
1.177e+02 6.317e-11 2.017e-08
1.178e+02 6.302e-11 2.042e-08
1.180e+02 6.287e-11 1.997e-08
1.181e+02 6.272e-11 2.034e-08
1.182e+02 6.257e-11 2.041e-08
1.184e+02 6.243e-11 2.009e-08
1.185e+02 6.228e-11 2.016e-08
1.187e+02 6.214e-11 2.005e-08
1.188e+02 6.199e-11 1.985e-08
1.189e+02 6.185e-11 1.975e-08
1.191e+02 6.171e-11 1.968e-08
1.192e+02 6.156e-11 1.962e-08
1.193e+02 6.142e-11 1.999e-08
1.195e+02 6.128e-11 1.981e-08
1.196e+02 6.113e-11 1.948e-08
1.198e+02 6.099e-11 1.974e-08
1.199e+02 6.085e-11 1.989e-08
1.200e+02 6.071e-11 1.964e-08
1.202e+02 6.057e-11 1.978e-08
1.203e+02 6.043e-11 1.954e-08
1.205e+02 6.029e-11 1.925e-08
1.206e+02 6.016e-11 1.939e-08
1.207e+02 6.002e-11 1.927e-08
1.209e+02 5.983e-11 1.915e-08
1.211e+02 5.970e-11 1.911e-08
1.212e+02 5.956e-11 1.912e-08
1.213e+02 5.943e-11 1.916e-08
1.215e+02 5.929e-11 1.920e-08
1.216e+02 5.916e-11 1.891e-08
1.218e+02 5.902e-11 1.913e-08
1.219e+02 5.889e-11 1.890e-08
1.220e+02 5.875e-11 1.893e-08
1.222e+02 5.862e-11 1.868e-08
1.223e+02 5.849e-11 1.884e-08
1.225e+02 5.831e-11 1.873e-08
1.226e+02 5.818e-11 1.867e-08
1.228e+02 5.805e-11 1.879e-08
1.229e+02 5.792e-11 1.856e-08
1.230e+02 5.779e-11 1.875e-08
1.232e+02 5.766e-11 1.839e-08
1.233e+02 5.753e-11 1.855e-08
1.235e+02 5.740e-11 1.855e-08
1.236e+02 5.723e-11 1.866e-08
1.238e+02 5.710e-11 1.846e-08
1.239e+02 5.697e-11 1.832e-08
1.241e+02 5.684e-11 1.834e-08
1.242e+02 5.672e-11 1.830e-08
1.243e+02 5.659e-11 1.831e-08
1.245e+02 5.642e-11 1.800e-08
1.247e+02 5.630e-11 1.814e-08
1.248e+02 5.617e-11 1.806e-08
1.249e+02 5.605e-11 1.809e-08
1.251e+02 5.592e-11 1.806e-08
1.252e+02 5.580e-11 1.794e-08
1.254e+02 5.564e-11 1.815e-08
1.255e+02 5.551e-11 1.774e-08
1.257e+02 5.539e-11 1.775e-08
1.258e+02 5.527e-11 1.781e-08
1.260e+02 5.515e-11 1.779e-08
1.261e+02 5.499e-11 1.759e-08
1.263e+02 5.487e-11 1.782e-08
1.264e+02 5.475e-11 1.767e-08
1.266e+02 5.463e-11 1.785e-08
1.267e+02 5.451e-11 1.746e-08
1.269e+02 5.435e-11 1.753e-08
1.270e+02 5.423e-11 1.764e-08
1.272e+02 5.411e-11 1.750e-08
1.273e+02 5.399e-11 1.726e-08
1.275e+02 5.384e-11 1.730e-08
1.276e+02 5.372e-11 1.728e-08
1.278e+02 5.360e-11 1.733e-08
1.279e+02 5.349e-11 1.705e-08
1.280e+02 5.337e-11 1.726e-08
1.282e+02 5.322e-11 1.687e-08
1.284e+02 5.310e-11 1.666e-08
1.285e+02 5.299e-11 1.721e-08
1.287e+02 5.284e-11 1.695e-08
1.288e+02 5.272e-11 1.699e-08
1.290e+02 5.261e-11 1.696e-08
1.291e+02 5.250e-11 1.697e-08
1.293e+02 5.235e-11 1.685e-08
1.294e+02 5.224e-11 1.682e-08
1.296e+02 5.213e-11 1.692e-08
1.297e+02 5.198e-11 1.682e-08
1.299e+02 5.187e-11 1.668e-08
1.300e+02 5.175e-11 1.707e-08
1.302e+02 5.165e-11 1.670e-08
1.303e+02 5.150e-11 1.671e-08
1.305e+02 5.139e-11 1.646e-08
1.306e+02 5.128e-11 1.662e-08
1.308e+02 5.114e-11 1.637e-08
1.309e+02 5.103e-11 1.620e-08
1.311e+02 5.092e-11 1.648e-08
1.313e+02 5.078e-11 1.650e-08
1.314e+02 5.067e-11 1.642e-08
1.315e+02 5.056e-11 1.627e-08
1.317e+02 5.042e-11 1.621e-08
1.319e+02 5.031e-11 1.608e-08
1.320e+02 5.021e-11 1.620e-08
1.322e+02 5.007e-11 1.620e-08
1.323e+02 4.997e-11 1.619e-08
1.325e+02 4.986e-11 1.607e-08
1.327e+02 4.972e-11 1.566e-08
1.328e+02 4.962e-11 1.585e-08
1.330e+02 4.948e-11 1.579e-08
1.331e+02 4.938e-11 1.561e-08
1.333e+02 4.927e-11 1.589e-08
1.334e+02 4.914e-11 1.560e-08
1.336e+02 4.904e-11 1.571e-08
1.338e+02 4.890e-11 1.580e-08
1.339e+02 4.880e-11 1.580e-08
1.340e+02 4.870e-11 1.551e-08
1.342e+02 4.857e-11 1.575e-08
1.344e+02 4.847e-11 1.558e-08
1.345e+02 4.833e-11 1.559e-08
1.347e+02 4.823e-11 1.571e-08
1.348e+02 4.813e-11 1.539e-08
1.350e+02 4.800e-11 1.551e-08
1.351e+02 4.790e-11 1.537e-08
1.353e+02 4.777e-11 1.545e-08
1.355e+02 4.768e-11 1.527e-08
1.357e+02 4.755e-11 1.551e-08
1.358e+02 4.745e-11 1.531e-08
1.359e+02 4.735e-11 1.516e-08
1.361e+02 4.722e-11 1.500e-08
1.363e+02 4.713e-11 1.534e-08
1.364e+02 4.700e-11 1.521e-08
1.366e+02 4.691e-11 1.517e-08
1.368e+02 4.678e-11 1.530e-08
1.369e+02 4.668e-11 1.506e-08
1.371e+02 4.656e-11 1.515e-08
1.372e+02 4.647e-11 1.487e-08
1.374e+02 4.634e-11 1.506e-08
1.375e+02 4.625e-11 1.504e-08
1.377e+02 4.612e-11 1.487e-08
1.379e+02 4.603e-11 1.501e-08
1.381e+02 4.591e-11 1.485e-08
1.382e+02 4.582e-11 1.470e-08
1.384e+02 4.569e-11 1.468e-08
1.385e+02 4.560e-11 1.472e-08
1.387e+02 4.548e-11 1.460e-08
1.388e+02 4.539e-11 1.466e-08
1.390e+02 4.527e-11 1.458e-08
1.392e+02 4.518e-11 1.465e-08
1.393e+02 4.506e-11 1.452e-08
1.395e+02 4.497e-11 1.447e-08
1.397e+02 4.485e-11 1.444e-08
1.399e+02 4.473e-11 1.437e-08
1.400e+02 4.464e-11 1.441e-08
1.402e+02 4.453e-11 1.427e-08
1.403e+02 4.444e-11 1.425e-08
1.405e+02 4.432e-11 1.422e-08
1.406e+02 4.424e-11 1.441e-08
1.408e+02 4.412e-11 1.430e-08
1.410e+02 4.400e-11 1.415e-08
1.412e+02 4.392e-11 1.421e-08
1.413e+02 4.380e-11 1.410e-08
1.415e+02 4.372e-11 1.401e-08
1.417e+02 4.360e-11 1.397e-08
1.418e+02 4.349e-11 1.407e-08
1.420e+02 4.341e-11 1.416e-08
1.422e+02 4.329e-11 1.386e-08
1.423e+02 4.321e-11 1.390e-08
1.425e+02 4.310e-11 1.382e-08
1.427e+02 4.298e-11 1.386e-08
1.428e+02 4.290e-11 1.374e-08
1.430e+02 4.279e-11 1.378e-08
1.431e+02 4.271e-11 1.381e-08
1.433e+02 4.260e-11 1.368e-08
1.435e+02 4.249e-11 1.372e-08
1.436e+02 4.241e-11 1.365e-08
1.438e+02 4.230e-11 1.361e-08
1.440e+02 4.219e-11 1.372e-08
1.442e+02 4.211e-11 1.343e-08
1.443e+02 4.200e-11 1.351e-08
1.445e+02 4.189e-11 1.344e-08
1.447e+02 4.181e-11 1.356e-08
1.448e+02 4.171e-11 1.353e-08
1.450e+02 4.160e-11 1.339e-08
1.452e+02 4.152e-11 1.341e-08
1.454e+02 4.142e-11 1.332e-08
1.455e+02 4.131e-11 1.332e-08
1.457e+02 4.121e-11 1.341e-08
1.459e+02 4.113e-11 1.326e-08
1.460e+02 4.102e-11 1.321e-08
1.462e+02 4.092e-11 1.324e-08
1.464e+02 4.084e-11 1.316e-08
1.466e+02 4.074e-11 1.303e-08
1.467e+02 4.064e-11 1.314e-08
1.469e+02 4.054e-11 1.307e-08
1.471e+02 4.046e-11 1.297e-08
1.472e+02 4.036e-11 1.291e-08
1.474e+02 4.026e-11 1.284e-08
1.476e+02 4.016e-11 1.290e-08
1.478e+02 4.008e-11 1.289e-08
1.479e+02 3.998e-11 1.294e-08
1.481e+02 3.988e-11 1.288e-08
1.483e+02 3.978e-11 1.283e-08
1.484e+02 3.971e-11 1.279e-08
1.486e+02 3.961e-11 1.269e-08
1.488e+02 3.951e-11 1.265e-08
1.490e+02 3.941e-11 1.266e-08
1.491e+02 3.934e-11 1.268e-08
1.493e+02 3.924e-11 1.269e-08
1.495e+02 3.915e-11 1.259e-08
1.497e+02 3.905e-11 1.261e-08
1.499e+02 3.895e-11 1.244e-08
1.500e+02 3.888e-11 1.252e-08
1.502e+02 3.879e-11 1.244e-08
1.504e+02 3.869e-11 1.252e-08
1.506e+02 3.860e-11 1.246e-08
1.508e+02 3.850e-11 1.246e-08
1.509e+02 3.841e-11 1.239e-08
1.511e+02 3.834e-11 1.231e-08
1.513e+02 3.824e-11 1.232e-08
1.515e+02 3.815e-11 1.237e-08
1.516e+02 3.806e-11 1.213e-08
1.518e+02 3.796e-11 1.224e-08
1.520e+02 3.787e-11 1.215e-08
1.522e+02 3.778e-11 1.214e-08
1.523e+02 3.771e-11 1.220e-08
1.525e+02 3.762e-11 1.209e-08
1.527e+02 3.753e-11 1.202e-08
1.529e+02 3.744e-11 1.214e-08
1.531e+02 3.735e-11 1.202e-08
1.533e+02 3.726e-11 1.192e-08
1.534e+02 3.717e-11 1.189e-08
1.536e+02 3.708e-11 1.189e-08
1.538e+02 3.701e-11 1.199e-08
1.539e+02 3.692e-11 1.194e-08
1.541e+02 3.684e-11 1.181e-08
1.543e+02 3.675e-11 1.188e-08
1.545e+02 3.666e-11 1.179e-08
1.547e+02 3.657e-11 1.175e-08
1.549e+02 3.649e-11 1.170e-08
1.551e+02 3.640e-11 1.174e-08
1.552e+02 3.631e-11 1.169e-08
1.554e+02 3.623e-11 1.160e-08
1.556e+02 3.614e-11 1.157e-08
1.558e+02 3.605e-11 1.163e-08
1.560e+02 3.597e-11 1.156e-08
1.562e+02 3.588e-11 1.156e-08
1.563e+02 3.580e-11 1.156e-08
1.565e+02 3.571e-11 1.150e-08
1.567e+02 3.563e-11 1.148e-08
1.569e+02 3.555e-11 1.144e-08
1.571e+02 3.546e-11 1.141e-08
1.573e+02 3.538e-11 1.131e-08
1.575e+02 3.530e-11 1.134e-08
1.576e+02 3.521e-11 1.134e-08
1.578e+02 3.513e-11 1.125e-08
1.580e+02 3.505e-11 1.132e-08
1.582e+02 3.497e-11 1.125e-08
1.584e+02 3.489e-11 1.126e-08
1.586e+02 3.481e-11 1.130e-08
1.587e+02 3.472e-11 1.116e-08
1.589e+02 3.464e-11 1.114e-08
1.591e+02 3.456e-11 1.113e-08
1.593e+02 3.448e-11 1.112e-08
1.595e+02 3.440e-11 1.107e-08
1.597e+02 3.432e-11 1.107e-08
1.599e+02 3.425e-11 1.105e-08
1.600e+02 3.417e-11 1.101e-08
1.602e+02 3.409e-11 1.092e-08
1.604e+02 3.401e-11 1.096e-08
1.606e+02 3.393e-11 1.089e-08
1.608e+02 3.385e-11 1.086e-08
1.610e+02 3.378e-11 1.092e-08
1.612e+02 3.368e-11 1.089e-08
1.614e+02 3.360e-11 1.083e-08
1.616e+02 3.353e-11 1.072e-08
1.618e+02 3.345e-11 1.080e-08
1.619e+02 3.337e-11 1.079e-08
1.621e+02 3.330e-11 1.063e-08
1.623e+02 3.322e-11 1.070e-08
1.625e+02 3.315e-11 1.068e-08
1.627e+02 3.307e-11 1.067e-08
1.629e+02 3.298e-11 1.057e-08
1.631e+02 3.290e-11 1.061e-08
1.633e+02 3.283e-11 1.062e-08
1.635e+02 3.275e-11 1.055e-08
1.636e+02 3.268e-11 1.052e-08
1.638e+02 3.261e-11 1.047e-08
1.640e+02 3.253e-11 1.046e-08
1.642e+02 3.244e-11 1.045e-08
1.644e+02 3.237e-11 1.036e-08
1.646e+02 3.230e-11 1.042e-08
1.648e+02 3.222e-11 1.034e-08
1.650e+02 3.215e-11 1.037e-08
1.652e+02 3.206e-11 1.031e-08
1.654e+02 3.199e-11 1.028e-08
1.656e+02 3.192e-11 1.026e-08
1.658e+02 3.185e-11 1.030e-08
1.660e+02 3.178e-11 1.025e-08
1.662e+02 3.169e-11 1.014e-08
1.664e+02 3.162e-11 1.020e-08
1.666e+02 3.155e-11 1.011e-08
1.667e+02 3.148e-11 1.016e-08
1.670e+02 3.139e-11 1.006e-08
1.672e+02 3.132e-11 1.012e-08
1.673e+02 3.125e-11 1.006e-08
1.675e+02 3.118e-11 9.985e-09
1.678e+02 3.110e-11 1.001e-08
1.679e+02 3.103e-11 9.933e-09
1.681e+02 3.096e-11 9.967e-09
1.683e+02 3.089e-11 9.930e-09
1.685e+02 3.081e-11 9.874e-09
1.687e+02 3.074e-11 9.873e-09
1.689e+02 3.068e-11 9.858e-09
1.691e+02 3.059e-11 9.867e-09
1.693e+02 3.052e-11 9.827e-09
1.695e+02 3.046e-11 9.779e-09
1.697e+02 3.039e-11 9.806e-09
1.699e+02 3.031e-11 9.684e-09
1.701e+02 3.024e-11 9.759e-09
1.703e+02 3.018e-11 9.718e-09
1.705e+02 3.010e-11 9.641e-09
1.707e+02 3.003e-11 9.578e-09
1.709e+02 2.997e-11 9.611e-09
1.711e+02 2.989e-11 9.604e-09
1.713e+02 2.982e-11 9.619e-09
1.715e+02 2.976e-11 9.596e-09
1.717e+02 2.968e-11 9.490e-09
1.719e+02 2.961e-11 9.561e-09
1.721e+02 2.953e-11 9.525e-09
1.723e+02 2.947e-11 9.509e-09
1.725e+02 2.941e-11 9.442e-09
1.727e+02 2.933e-11 9.378e-09
1.729e+02 2.927e-11 9.398e-09
1.731e+02 2.920e-11 9.424e-09
1.733e+02 2.913e-11 9.349e-09
1.735e+02 2.906e-11 9.358e-09
1.738e+02 2.899e-11 9.331e-09
1.739e+02 2.893e-11 9.380e-09
1.742e+02 2.885e-11 9.293e-09
1.744e+02 2.879e-11 9.229e-09
1.745e+02 2.873e-11 9.222e-09
1.748e+02 2.865e-11 9.200e-09
1.750e+02 2.859e-11 9.236e-09
1.752e+02 2.852e-11 9.171e-09
1.754e+02 2.846e-11 9.113e-09
1.756e+02 2.838e-11 9.160e-09
1.758e+02 2.832e-11 9.104e-09
1.760e+02 2.825e-11 9.102e-09
1.762e+02 2.819e-11 9.062e-09
1.764e+02 2.811e-11 9.042e-09
1.766e+02 2.806e-11 9.008e-09
1.768e+02 2.800e-11 8.991e-09
1.770e+02 2.792e-11 8.953e-09
1.772e+02 2.787e-11 8.920e-09
1.775e+02 2.779e-11 8.938e-09
1.777e+02 2.772e-11 8.905e-09
1.779e+02 2.766e-11 8.839e-09
1.781e+02 2.759e-11 8.874e-09
1.783e+02 2.754e-11 8.894e-09
1.785e+02 2.746e-11 8.897e-09
1.787e+02 2.741e-11 8.834e-09
1.789e+02 2.734e-11 8.774e-09
1.791e+02 2.728e-11 8.743e-09
1.793e+02 2.721e-11 8.782e-09
1.795e+02 2.715e-11 8.732e-09
1.798e+02 2.709e-11 8.675e-09
1.799e+02 2.703e-11 8.655e-09
1.802e+02 2.696e-11 8.632e-09
1.804e+02 2.689e-11 8.638e-09
1.806e+02 2.684e-11 8.659e-09
1.808e+02 2.677e-11 8.619e-09
1.810e+02 2.671e-11 8.574e-09
1.812e+02 2.665e-11 8.593e-09
1.815e+02 2.658e-11 8.524e-09
1.817e+02 2.652e-11 8.543e-09
1.819e+02 2.646e-11 8.555e-09
1.821e+02 2.640e-11 8.463e-09
1.823e+02 2.634e-11 8.475e-09
1.825e+02 2.627e-11 8.464e-09
1.827e+02 2.622e-11 8.408e-09
1.830e+02 2.615e-11 8.397e-09
1.832e+02 2.608e-11 8.443e-09
1.834e+02 2.603e-11 8.329e-09
1.836e+02 2.597e-11 8.384e-09
1.838e+02 2.590e-11 8.296e-09
1.840e+02 2.585e-11 8.306e-09
1.842e+02 2.578e-11 8.317e-09
1.845e+02 2.572e-11 8.291e-09
1.847e+02 2.567e-11 8.244e-09
1.849e+02 2.560e-11 8.254e-09
1.851e+02 2.554e-11 8.206e-09
1.854e+02 2.548e-11 8.189e-09
1.855e+02 2.543e-11 8.204e-09
1.858e+02 2.536e-11 8.153e-09
1.860e+02 2.530e-11 8.123e-09
1.862e+02 2.525e-11 8.141e-09
1.864e+02 2.519e-11 8.110e-09
1.866e+02 2.513e-11 8.073e-09
1.869e+02 2.506e-11 8.072e-09
1.871e+02 2.501e-11 8.072e-09
1.873e+02 2.495e-11 8.042e-09
1.875e+02 2.489e-11 7.988e-09
1.878e+02 2.483e-11 7.951e-09
1.879e+02 2.478e-11 7.992e-09
1.882e+02 2.472e-11 7.976e-09
1.884e+02 2.466e-11 7.945e-09
1.886e+02 2.460e-11 7.905e-09
1.889e+02 2.454e-11 7.876e-09
1.890e+02 2.449e-11 7.865e-09
1.893e+02 2.443e-11 7.848e-09
1.895e+02 2.437e-11 7.812e-09
1.897e+02 2.431e-11 7.852e-09
1.900e+02 2.425e-11 7.826e-09
1.902e+02 2.421e-11 7.786e-09
1.904e+02 2.415e-11 7.755e-09
1.906e+02 2.409e-11 7.809e-09
1.908e+02 2.403e-11 7.718e-09
1.911e+02 2.397e-11 7.712e-09
1.913e+02 2.392e-11 7.677e-09
1.915e+02 2.386e-11 7.681e-09
1.917e+02 2.381e-11 7.642e-09
1.920e+02 2.376e-11 7.627e-09
1.922e+02 2.370e-11 7.600e-09
1.924e+02 2.364e-11 7.598e-09
1.927e+02 2.359e-11 7.572e-09
1.929e+02 2.353e-11 7.565e-09
1.931e+02 2.347e-11 7.521e-09
1.933e+02 2.342e-11 7.518e-09
1.936e+02 2.336e-11 7.499e-09
1.938e+02 2.332e-11 7.489e-09
1.940e+02 2.326e-11 7.471e-09
1.942e+02 2.321e-11 7.458e-09
1.945e+02 2.315e-11 7.437e-09
1.947e+02 2.310e-11 7.453e-09
1.949e+02 2.304e-11 7.404e-09
1.951e+02 2.299e-11 7.387e-09
1.954e+02 2.293e-11 7.367e-09
1.956e+02 2.288e-11 7.311e-09
1.958e+02 2.282e-11 7.343e-09
1.961e+02 2.277e-11 7.301e-09
1.963e+02 2.272e-11 7.332e-09
1.965e+02 2.266e-11 7.298e-09
1.968e+02 2.261e-11 7.263e-09
1.970e+02 2.256e-11 7.287e-09
1.972e+02 2.251e-11 7.211e-09
1.975e+02 2.245e-11 7.205e-09
1.977e+02 2.240e-11 7.199e-09
1.979e+02 2.235e-11 7.162e-09
1.981e+02 2.230e-11 7.169e-09
1.984e+02 2.224e-11 7.169e-09
1.986e+02 2.219e-11 7.123e-09
1.988e+02 2.214e-11 7.113e-09
1.991e+02 2.209e-11 7.104e-09
1.993e+02 2.204e-11 7.089e-09
1.995e+02 2.199e-11 7.050e-09
1.998e+02 2.194e-11 7.059e-09
2.000e+02 2.188e-11 7.007e-09
2.003e+02 2.183e-11 7.006e-09
2.005e+02 2.178e-11 7.019e-09
2.007e+02 2.173e-11 6.983e-09
2.010e+02 2.168e-11 6.964e-09
2.012e+02 2.163e-11 6.956e-09
2.014e+02 2.158e-11 6.912e-09
2.017e+02 2.153e-11 6.925e-09
2.019e+02 2.148e-11 6.918e-09
2.022e+02 2.142e-11 6.886e-09
2.024e+02 2.137e-11 6.887e-09
2.026e+02 2.132e-11 6.851e-09
2.029e+02 2.127e-11 6.851e-09
2.031e+02 2.123e-11 6.834e-09
2.033e+02 2.118e-11 6.787e-09
2.036e+02 2.113e-11 6.781e-09
2.038e+02 2.107e-11 6.783e-09
2.041e+02 2.102e-11 6.741e-09
2.043e+02 2.098e-11 6.741e-09
2.045e+02 2.093e-11 6.734e-09
2.048e+02 2.088e-11 6.735e-09
2.050e+02 2.083e-11 6.698e-09
2.053e+02 2.078e-11 6.702e-09
2.055e+02 2.073e-11 6.667e-09
2.057e+02 2.069e-11 6.641e-09
2.060e+02 2.063e-11 6.630e-09
2.062e+02 2.058e-11 6.602e-09
2.065e+02 2.054e-11 6.597e-09
2.067e+02 2.049e-11 6.573e-09
2.069e+02 2.045e-11 6.583e-09
2.072e+02 2.039e-11 6.550e-09
2.074e+02 2.035e-11 6.538e-09
2.077e+02 2.030e-11 6.535e-09
2.079e+02 2.025e-11 6.493e-09
2.082e+02 2.020e-11 6.490e-09
2.084e+02 2.016e-11 6.468e-09
2.086e+02 2.011e-11 6.470e-09
2.089e+02 2.006e-11 6.440e-09
2.091e+02 2.002e-11 6.429e-09
2.094e+02 1.997e-11 6.400e-09
2.096e+02 1.992e-11 6.400e-09
2.099e+02 1.988e-11 6.361e-09
2.101e+02 1.983e-11 6.376e-09
2.104e+02 1.978e-11 6.342e-09
2.106e+02 1.974e-11 6.347e-09
2.108e+02 1.969e-11 6.326e-09
2.111e+02 1.964e-11 6.308e-09
2.114e+02 1.960e-11 6.311e-09
2.116e+02 1.955e-11 6.281e-09
2.119e+02 1.951e-11 6.261e-09
2.121e+02 1.946e-11 6.249e-09
2.124e+02 1.941e-11 6.242e-09
2.126e+02 1.937e-11 6.231e-09
2.128e+02 1.933e-11 6.207e-09
2.131e+02 1.928e-11 6.196e-09
2.133e+02 1.924e-11 6.170e-09
2.136e+02 1.919e-11 6.156e-09
2.139e+02 1.914e-11 6.168e-09
2.141e+02 1.910e-11 6.139e-09
2.144e+02 1.905e-11 6.124e-09
2.146e+02 1.901e-11 6.102e-09
2.149e+02 1.896e-11 6.087e-09
2.151e+02 1.892e-11 6.072e-09
2.154e+02 1.888e-11 6.063e-09
2.156e+02 1.883e-11 6.049e-09
2.159e+02 1.879e-11 6.045e-09
2.161e+02 1.875e-11 6.032e-09
2.164e+02 1.870e-11 6.008e-09
2.166e+02 1.866e-11 5.993e-09
2.169e+02 1.861e-11 5.989e-09
2.171e+02 1.857e-11 5.968e-09
2.174e+02 1.852e-11 5.946e-09
2.176e+02 1.849e-11 5.931e-09
2.179e+02 1.844e-11 5.940e-09
2.181e+02 1.840e-11 5.922e-09
2.184e+02 1.835e-11 5.893e-09
2.187e+02 1.831e-11 5.886e-09
2.189e+02 1.827e-11 5.872e-09
2.192e+02 1.822e-11 5.847e-09
2.194e+02 1.818e-11 5.848e-09
2.197e+02 1.814e-11 5.824e-09
2.199e+02 1.810e-11 5.822e-09
2.202e+02 1.805e-11 5.792e-09
2.205e+02 1.801e-11 5.790e-09
2.207e+02 1.797e-11 5.767e-09
2.210e+02 1.793e-11 5.748e-09
2.212e+02 1.789e-11 5.753e-09
2.215e+02 1.784e-11 5.732e-09
2.218e+02 1.780e-11 5.719e-09
2.220e+02 1.776e-11 5.700e-09
2.223e+02 1.772e-11 5.695e-09
2.226e+02 1.767e-11 5.659e-09
2.228e+02 1.764e-11 5.661e-09
2.231e+02 1.759e-11 5.645e-09
2.234e+02 1.755e-11 5.640e-09
2.236e+02 1.751e-11 5.609e-09
2.239e+02 1.747e-11 5.616e-09
2.242e+02 1.743e-11 5.601e-09
2.244e+02 1.739e-11 5.576e-09
2.247e+02 1.735e-11 5.575e-09
2.249e+02 1.731e-11 5.558e-09
2.252e+02 1.726e-11 5.553e-09
2.254e+02 1.723e-11 5.541e-09
2.257e+02 1.719e-11 5.524e-09
2.260e+02 1.714e-11 5.503e-09
2.262e+02 1.711e-11 5.502e-09
2.265e+02 1.707e-11 5.493e-09
2.268e+02 1.703e-11 5.469e-09
2.271e+02 1.698e-11 5.464e-09
2.273e+02 1.694e-11 5.449e-09
2.276e+02 1.691e-11 5.432e-09
2.278e+02 1.687e-11 5.417e-09
2.281e+02 1.683e-11 5.405e-09
2.284e+02 1.679e-11 5.402e-09
2.286e+02 1.675e-11 5.392e-09
2.289e+02 1.671e-11 5.372e-09
2.292e+02 1.667e-11 5.347e-09
2.295e+02 1.663e-11 5.343e-09
2.297e+02 1.659e-11 5.318e-09
2.300e+02 1.655e-11 5.316e-09
2.302e+02 1.652e-11 5.296e-09
2.305e+02 1.648e-11 5.280e-09
2.308e+02 1.644e-11 5.270e-09
2.311e+02 1.640e-11 5.270e-09
2.314e+02 1.636e-11 5.266e-09
2.316e+02 1.632e-11 5.242e-09
2.319e+02 1.628e-11 5.255e-09
2.322e+02 1.624e-11 5.217e-09
2.325e+02 1.621e-11 5.211e-09
2.327e+02 1.617e-11 5.196e-09
2.330e+02 1.613e-11 5.181e-09
2.332e+02 1.610e-11 5.176e-09
2.335e+02 1.606e-11 5.160e-09
2.338e+02 1.602e-11 5.155e-09
2.341e+02 1.598e-11 5.140e-09
2.344e+02 1.594e-11 5.127e-09
2.346e+02 1.591e-11 5.110e-09
2.349e+02 1.587e-11 5.089e-09
2.352e+02 1.583e-11 5.097e-09
2.355e+02 1.580e-11 5.084e-09
2.357e+02 1.576e-11 5.064e-09
2.360e+02 1.572e-11 5.044e-09
2.363e+02 1.568e-11 5.047e-09
2.366e+02 1.565e-11 5.033e-09
2.369e+02 1.561e-11 5.015e-09
2.371e+02 1.557e-11 5.007e-09
2.374e+02 1.554e-11 4.995e-09
2.377e+02 1.550e-11 4.982e-09
2.380e+02 1.547e-11 4.966e-09
2.382e+02 1.543e-11 4.957e-09
2.385e+02 1.539e-11 4.946e-09
2.388e+02 1.536e-11 4.928e-09
2.391e+02 1.532e-11 4.927e-09
2.393e+02 1.529e-11 4.913e-09
2.396e+02 1.525e-11 4.900e-09
2.399e+02 1.521e-11 4.890e-09
2.402e+02 1.518e-11 4.878e-09
2.405e+02 1.514e-11 4.862e-09
2.408e+02 1.511e-11 4.855e-09
2.411e+02 1.507e-11 4.839e-09
2.413e+02 1.504e-11 4.831e-09
2.416e+02 1.500e-11 4.817e-09
2.419e+02 1.497e-11 4.813e-09
2.422e+02 1.493e-11 4.798e-09
2.425e+02 1.489e-11 4.782e-09
2.428e+02 1.486e-11 4.778e-09
2.430e+02 1.483e-11 4.767e-09
2.433e+02 1.479e-11 4.749e-09
2.436e+02 1.476e-11 4.743e-09
2.439e+02 1.472e-11 4.736e-09
2.442e+02 1.469e-11 4.716e-09
2.445e+02 1.465e-11 4.703e-09
2.448e+02 1.462e-11 4.691e-09
2.450e+02 1.459e-11 4.692e-09
2.454e+02 1.455e-11 4.676e-09
2.456e+02 1.452e-11 4.673e-09
2.459e+02 1.448e-11 4.648e-09
2.462e+02 1.445e-11 4.641e-09
2.465e+02 1.441e-11 4.631e-09
2.468e+02 1.438e-11 4.618e-09
2.471e+02 1.435e-11 4.610e-09
2.473e+02 1.432e-11 4.600e-09
2.477e+02 1.428e-11 4.586e-09
2.479e+02 1.425e-11 4.573e-09
2.482e+02 1.422e-11 4.565e-09
2.485e+02 1.418e-11 4.557e-09
2.488e+02 1.415e-11 4.549e-09
2.491e+02 1.412e-11 4.537e-09
2.494e+02 1.408e-11 4.521e-09
2.497e+02 1.405e-11 4.511e-09
2.500e+02 1.402e-11 4.503e-09
2.503e+02 1.398e-11 4.490e-09
2.506e+02 1.395e-11 4.483e-09
2.508e+02 1.392e-11 4.478e-09
2.512e+02 1.388e-11 4.458e-09
2.514e+02 1.385e-11 4.451e-09
2.518e+02 1.382e-11 4.436e-09
2.520e+02 1.379e-11 4.429e-09
2.523e+02 1.376e-11 4.419e-09
2.526e+02 1.372e-11 4.408e-09
2.529e+02 1.369e-11 4.397e-09
2.532e+02 1.366e-11 4.391e-09
2.535e+02 1.363e-11 4.379e-09
2.538e+02 1.359e-11 4.365e-09
2.541e+02 1.356e-11 4.350e-09
2.544e+02 1.353e-11 4.351e-09
2.547e+02 1.350e-11 4.336e-09
2.550e+02 1.347e-11 4.324e-09
2.553e+02 1.344e-11 4.316e-09
2.556e+02 1.341e-11 4.308e-09
2.559e+02 1.337e-11 4.295e-09
2.562e+02 1.334e-11 4.283e-09
2.565e+02 1.331e-11 4.276e-09
2.568e+02 1.328e-11 4.270e-09
2.571e+02 1.325e-11 4.254e-09
2.574e+02 1.322e-11 4.249e-09
2.577e+02 1.319e-11 4.239e-09
2.581e+02 1.315e-11 4.223e-09
2.583e+02 1.313e-11 4.218e-09
2.587e+02 1.309e-11 4.207e-09
2.589e+02 1.307e-11 4.199e-09
2.593e+02 1.303e-11 4.189e-09
2.595e+02 1.301e-11 4.179e-09
2.599e+02 1.297e-11 4.166e-09
2.602e+02 1.294e-11 4.156e-09
2.605e+02 1.291e-11 4.149e-09
2.608e+02 1.288e-11 4.138e-09
2.611e+02 1.285e-11 4.130e-09
2.614e+02 1.282e-11 4.119e-09
2.617e+02 1.279e-11 4.109e-09
2.620e+02 1.276e-11 4.102e-09
2.623e+02 1.273e-11 4.089e-09
2.626e+02 1.270e-11 4.079e-09
2.629e+02 1.267e-11 4.072e-09
2.632e+02 1.264e-11 4.062e-09
2.635e+02 1.261e-11 4.053e-09
2.639e+02 1.258e-11 4.045e-09
2.641e+02 1.256e-11 4.030e-09
2.645e+02 1.252e-11 4.027e-09
2.648e+02 1.249e-11 4.018e-09
2.651e+02 1.247e-11 4.007e-09
2.654e+02 1.244e-11 3.994e-09
2.657e+02 1.241e-11 3.987e-09
2.660e+02 1.238e-11 3.977e-09
2.663e+02 1.235e-11 3.965e-09
2.666e+02 1.232e-11 3.961e-09
2.670e+02 1.229e-11 3.949e-09
2.673e+02 1.226e-11 3.939e-09
2.676e+02 1.223e-11 3.930e-09
2.679e+02 1.221e-11 3.924e-09
2.682e+02 1.218e-11 3.913e-09
2.685e+02 1.215e-11 3.901e-09
2.689e+02 1.212e-11 3.892e-09
2.692e+02 1.209e-11 3.882e-09
2.695e+02 1.206e-11 3.874e-09
2.698e+02 1.204e-11 3.867e-09
2.701e+02 1.201e-11 3.856e-09
2.704e+02 1.198e-11 3.848e-09
2.708e+02 1.195e-11 3.840e-09
2.711e+02 1.192e-11 3.832e-09
2.714e+02 1.189e-11 3.820e-09
2.717e+02 1.187e-11 3.811e-09
2.720e+02 1.184e-11 3.805e-09
2.723e+02 1.181e-11 3.796e-09
2.726e+02 1.179e-11 3.780e-09
2.730e+02 1.176e-11 3.779e-09
2.733e+02 1.173e-11 3.766e-09
2.736e+02 1.170e-11 3.760e-09
2.739e+02 1.168e-11 3.751e-09
2.743e+02 1.165e-11 3.743e-09
2.746e+02 1.162e-11 3.732e-09
2.749e+02 1.159e-11 3.723e-09
2.752e+02 1.157e-11 3.715e-09
2.756e+02 1.154e-11 3.709e-09
2.759e+02 1.151e-11 3.698e-09
2.762e+02 1.149e-11 3.690e-09
2.765e+02 1.146e-11 3.681e-09
2.769e+02 1.143e-11 3.670e-09
2.772e+02 1.141e-11 3.663e-09
2.775e+02 1.138e-11 3.657e-09
2.778e+02 1.135e-11 3.647e-09
2.781e+02 1.133e-11 3.637e-09
2.785e+02 1.130e-11 3.629e-09
2.788e+02 1.127e-11 3.616e-09
2.792e+02 1.124e-11 3.613e-09
2.795e+02 1.122e-11 3.601e-09
2.798e+02 1.119e-11 3.592e-09
2.801e+02 1.117e-11 3.587e-09
2.805e+02 1.114e-11 3.578e-09
2.808e+02 1.111e-11 3.569e-09
2.811e+02 1.109e-11 3.560e-09
2.814e+02 1.106e-11 3.555e-09
2.818e+02 1.104e-11 3.544e-09
2.821e+02 1.101e-11 3.537e-09
2.824e+02 1.098e-11 3.528e-09
2.828e+02 1.096e-11 3.521e-09
2.831e+02 1.093e-11 3.512e-09
2.835e+02 1.091e-11 3.502e-09
2.838e+02 1.088e-11 3.494e-09
2.841e+02 1.086e-11 3.485e-09
2.844e+02 1.083e-11 3.479e-09
2.847e+02 1.081e-11 3.471e-09
2.851e+02 1.078e-11 3.461e-09
2.854e+02 1.076e-11 3.455e-09
2.858e+02 1.073e-11 3.446e-09
2.861e+02 1.071e-11 3.440e-09
2.865e+02 1.068e-11 3.431e-09
2.868e+02 1.066e-11 3.423e-09
2.871e+02 1.063e-11 3.414e-09
2.875e+02 1.060e-11 3.408e-09
2.878e+02 1.058e-11 3.396e-09
2.881e+02 1.056e-11 3.392e-09
2.885e+02 1.053e-11 3.382e-09
2.888e+02 1.051e-11 3.373e-09
2.891e+02 1.048e-11 3.365e-09
2.895e+02 1.046e-11 3.360e-09
2.898e+02 1.043e-11 3.350e-09
2.902e+02 1.041e-11 3.343e-09
2.905e+02 1.038e-11 3.334e-09
2.908e+02 1.036e-11 3.328e-09
2.912e+02 1.034e-11 3.319e-09
2.915e+02 1.031e-11 3.310e-09
2.919e+02 1.029e-11 3.302e-09
2.922e+02 1.026e-11 3.294e-09
2.926e+02 1.024e-11 3.289e-09
2.929e+02 1.021e-11 3.281e-09
2.932e+02 1.019e-11 3.274e-09
2.936e+02 1.017e-11 3.265e-09
2.939e+02 1.014e-11 3.257e-09
2.943e+02 1.012e-11 3.253e-09
2.946e+02 1.010e-11 3.241e-09
2.950e+02 1.007e-11 3.236e-09
2.953e+02 1.005e-11 3.228e-09
2.956e+02 1.003e-11 3.219e-09
2.960e+02 1.000e-11 3.212e-09
2.963e+02 9.980e-12 3.205e-09
2.967e+02 9.955e-12 3.197e-09
2.970e+02 9.934e-12 3.190e-09
2.974e+02 9.909e-12 3.182e-09
2.978e+02 9.885e-12 3.172e-09
2.981e+02 9.863e-12 3.168e-09
2.985e+02 9.839e-12 3.159e-09
2.988e+02 9.818e-12 3.153e-09
2.992e+02 9.793e-12 3.144e-09
2.995e+02 9.769e-12 3.137e-09
2.999e+02 9.748e-12 3.131e-09
3.002e+02 9.724e-12 3.123e-09
3.005e+02 9.704e-12 3.116e-09
3.009e+02 9.680e-12 3.109e-09
3.013e+02 9.656e-12 3.102e-09
3.016e+02 9.635e-12 3.093e-09
3.020e+02 9.612e-12 3.086e-09
3.023e+02 9.589e-12 3.079e-09
3.027e+02 9.568e-12 3.073e-09
3.030e+02 9.545e-12 3.066e-09
3.034e+02 9.522e-12 3.058e-09
3.038e+02 9.499e-12 3.049e-09
3.041e+02 9.478e-12 3.043e-09
3.045e+02 9.455e-12 3.036e-09
3.048e+02 9.433e-12 3.030e-09
3.052e+02 9.413e-12 3.022e-09
3.055e+02 9.390e-12 3.014e-09
3.059e+02 9.367e-12 3.008e-09
3.063e+02 9.345e-12 3.001e-09
3.066e+02 9.322e-12 2.993e-09
3.070e+02 9.303e-12 2.988e-09
3.073e+02 9.280e-12 2.979e-09
3.077e+02 9.258e-12 2.972e-09
3.081e+02 9.236e-12 2.966e-09
3.084e+02 9.214e-12 2.959e-09
3.088e+02 9.195e-12 2.953e-09
3.091e+02 9.173e-12 2.946e-09
3.095e+02 9.151e-12 2.940e-09
3.099e+02 9.129e-12 2.932e-09
3.102e+02 9.108e-12 2.925e-09
3.106e+02 9.086e-12 2.918e-09
3.110e+02 9.064e-12 2.911e-09
3.114e+02 9.043e-12 2.903e-09
3.117e+02 9.022e-12 2.896e-09
3.120e+02 9.003e-12 2.890e-09
3.124e+02 8.982e-12 2.885e-09
3.128e+02 8.961e-12 2.877e-09
3.132e+02 8.940e-12 2.870e-09
3.135e+02 8.919e-12 2.864e-09
3.139e+02 8.898e-12 2.857e-09
3.143e+02 8.877e-12 2.852e-09
3.146e+02 8.856e-12 2.844e-09
3.150e+02 8.835e-12 2.837e-09
3.154e+02 8.815e-12 2.831e-09
3.157e+02 8.794e-12 2.824e-09
3.161e+02 8.774e-12 2.818e-09
3.165e+02 8.753e-12 2.812e-09
3.168e+02 8.733e-12 2.805e-09
3.172e+02 8.712e-12 2.799e-09
3.176e+02 8.692e-12 2.791e-09
3.180e+02 8.670e-12 2.784e-09
3.184e+02 8.650e-12 2.777e-09
3.187e+02 8.630e-12 2.771e-09
3.191e+02 8.610e-12 2.764e-09
3.195e+02 8.590e-12 2.758e-09
3.199e+02 8.570e-12 2.752e-09
3.202e+02 8.550e-12 2.746e-09
3.206e+02 8.531e-12 2.739e-09
3.210e+02 8.511e-12 2.733e-09
3.214e+02 8.489e-12 2.726e-09
3.217e+02 8.470e-12 2.720e-09
3.221e+02 8.450e-12 2.714e-09
3.225e+02 8.431e-12 2.707e-09
3.229e+02 8.412e-12 2.701e-09
3.233e+02 8.390e-12 2.693e-09
3.236e+02 8.371e-12 2.688e-09
3.240e+02 8.352e-12 2.682e-09
3.244e+02 8.333e-12 2.676e-09
3.248e+02 8.312e-12 2.669e-09
3.252e+02 8.293e-12 2.662e-09
3.255e+02 8.274e-12 2.656e-09
3.259e+02 8.256e-12 2.651e-09
3.263e+02 8.235e-12 2.644e-09
3.267e+02 8.216e-12 2.638e-09
3.271e+02 8.198e-12 2.632e-09
3.275e+02 8.177e-12 2.626e-09
3.278e+02 8.158e-12 2.619e-09
3.282e+02 8.140e-12 2.614e-09
3.286e+02 8.120e-12 2.607e-09
3.290e+02 8.101e-12 2.601e-09
3.294e+02 8.083e-12 2.595e-09
3.298e+02 8.063e-12 2.589e-09
3.302e+02 8.045e-12 2.584e-09
3.305e+02 8.027e-12 2.577e-09
3.309e+02 8.007e-12 2.571e-09
3.313e+02 7.989e-12 2.565e-09
3.317e+02 7.969e-12 2.559e-09
3.321e+02 7.951e-12 2.553e-09
3.325e+02 7.932e-12 2.547e-09
3.329e+02 7.914e-12 2.541e-09
3.332e+02 7.897e-12 2.535e-09
3.337e+02 7.877e-12 2.529e-09
3.340e+02 7.860e-12 2.524e-09
3.344e+02 7.840e-12 2.518e-09
3.348e+02 7.823e-12 2.512e-09
3.352e+02 7.804e-12 2.506e-09
3.356e+02 7.786e-12 2.500e-09
3.360e+02 7.767e-12 2.494e-09
3.364e+02 7.750e-12 2.488e-09
3.368e+02 7.731e-12 2.482e-09
3.372e+02 7.712e-12 2.477e-09
3.376e+02 7.695e-12 2.471e-09
3.380e+02 7.677e-12 2.465e-09
3.384e+02 7.660e-12 2.460e-09
3.388e+02 7.641e-12 2.453e-09
3.392e+02 7.622e-12 2.448e-09
3.396e+02 7.606e-12 2.442e-09
3.400e+02 7.587e-12 2.436e-09
3.404e+02 7.571e-12 2.431e-09
3.408e+02 7.553e-12 2.425e-09
3.412e+02 7.534e-12 2.419e-09
3.416e+02 7.518e-12 2.414e-09
3.420e+02 7.500e-12 2.408e-09
3.424e+02 7.482e-12 2.402e-09
3.428e+02 7.463e-12 2.397e-09
3.432e+02 7.447e-12 2.392e-09
3.436e+02 7.430e-12 2.386e-09
3.440e+02 7.412e-12 2.379e-09
3.444e+02 7.396e-12 2.375e-09
3.448e+02 7.378e-12 2.369e-09
3.452e+02 7.360e-12 2.363e-09
3.456e+02 7.343e-12 2.358e-09
3.460e+02 7.325e-12 2.352e-09
3.464e+02 7.310e-12 2.347e-09
3.468e+02 7.292e-12 2.341e-09
3.472e+02 7.275e-12 2.336e-09
3.477e+02 7.257e-12 2.330e-09
3.481e+02 7.240e-12 2.325e-09
3.485e+02 7.223e-12 2.319e-09
3.489e+02 7.208e-12 2.314e-09
3.493e+02 7.190e-12 2.309e-09
3.497e+02 7.173e-12 2.303e-09
3.501e+02 7.156e-12 2.298e-09
3.505e+02 7.140e-12 2.292e-09
3.509e+02 7.123e-12 2.287e-09
3.514e+02 7.106e-12 2.282e-09
3.518e+02 7.089e-12 2.276e-09
3.522e+02 7.073e-12 2.271e-09
3.526e+02 7.056e-12 2.265e-09
3.530e+02 7.039e-12 2.260e-09
3.534e+02 7.023e-12 2.255e-09
3.538e+02 7.008e-12 2.250e-09
3.542e+02 6.992e-12 2.245e-09
3.546e+02 6.976e-12 2.239e-09
3.551e+02 6.957e-12 2.234e-09
3.555e+02 6.941e-12 2.229e-09
3.559e+02 6.925e-12 2.223e-09
3.563e+02 6.909e-12 2.218e-09
3.568e+02 6.893e-12 2.213e-09
3.572e+02 6.877e-12 2.208e-09
3.576e+02 6.861e-12 2.203e-09
3.580e+02 6.845e-12 2.198e-09
3.584e+02 6.829e-12 2.193e-09
3.588e+02 6.814e-12 2.188e-09
3.593e+02 6.798e-12 2.183e-09
3.597e+02 6.782e-12 2.177e-09
3.601e+02 6.765e-12 2.172e-09
3.605e+02 6.749e-12 2.167e-09
3.610e+02 6.734e-12 2.162e-09
3.614e+02 6.718e-12 2.157e-09
3.618e+02 6.703e-12 2.152e-09
3.622e+02 6.688e-12 2.147e-09
3.627e+02 6.671e-12 2.142e-09
3.631e+02 6.656e-12 2.137e-09
3.635e+02 6.640e-12 2.132e-09
3.639e+02 6.625e-12 2.127e-09
3.644e+02 6.609e-12 2.122e-09
3.648e+02 6.594e-12 2.117e-09
3.652e+02 6.579e-12 2.112e-09
3.656e+02 6.564e-12 2.107e-09
3.661e+02 6.547e-12 2.102e-09
3.665e+02 6.532e-12 2.097e-09
3.669e+02 6.518e-12 2.093e-09
3.674e+02 6.501e-12 2.087e-09
3.678e+02 6.487e-12 2.082e-09
3.682e+02 6.472e-12 2.078e-09
3.687e+02 6.456e-12 2.073e-09
3.691e+02 6.441e-12 2.068e-09
3.695e+02 6.427e-12 2.063e-09
3.700e+02 6.411e-12 2.058e-09
3.704e+02 6.397e-12 2.054e-09
3.708e+02 6.381e-12 2.048e-09
3.713e+02 6.367e-12 2.044e-09
3.717e+02 6.351e-12 2.039e-09
3.721e+02 6.337e-12 2.034e-09
3.726e+02 6.323e-12 2.030e-09
3.730e+02 6.307e-12 2.025e-09
3.734e+02 6.293e-12 2.020e-09
3.739e+02 6.278e-12 2.015e-09
3.743e+02 6.264e-12 2.011e-09
3.748e+02 6.248e-12 2.006e-09
3.752e+02 6.234e-12 2.002e-09
3.756e+02 6.219e-12 1.997e-09
3.761e+02 6.204e-12 1.992e-09
3.765e+02 6.190e-12 1.987e-09
3.770e+02 6.175e-12 1.983e-09
3.774e+02 6.162e-12 1.978e-09
3.779e+02 6.147e-12 1.973e-09
3.783e+02 6.133e-12 1.969e-09
3.787e+02 6.118e-12 1.964e-09
3.792e+02 6.103e-12 1.960e-09
3.796e+02 6.090e-12 1.955e-09
3.801e+02 6.075e-12 1.951e-09
3.805e+02 6.061e-12 1.946e-09
3.810e+02 6.048e-12 1.942e-09
3.814e+02 6.033e-12 1.937e-09
3.819e+02 6.018e-12 1.932e-09
3.823e+02 6.005e-12 1.928e-09
3.828e+02 5.991e-12 1.923e-09
3.832e+02 5.977e-12 1.919e-09
3.837e+02 5.962e-12 1.914e-09
3.841e+02 5.949e-12 1.910e-09
3.846e+02 5.935e-12 1.905e-09
3.850e+02 5.921e-12 1.901e-09
3.855e+02 5.907e-12 1.896e-09
3.859e+02 5.893e-12 1.892e-09
3.864e+02 5.880e-12 1.888e-09
3.868e+02 5.866e-12 1.883e-09
3.873e+02 5.852e-12 1.879e-09
3.877e+02 5.838e-12 1.874e-09
3.882e+02 5.825e-12 1.870e-09
3.887e+02 5.811e-12 1.866e-09
3.891e+02 5.798e-12 1.862e-09
3.895e+02 5.785e-12 1.857e-09
3.900e+02 5.771e-12 1.853e-09
3.905e+02 5.757e-12 1.848e-09
3.909e+02 5.744e-12 1.844e-09
3.914e+02 5.730e-12 1.840e-09
3.919e+02 5.717e-12 1.835e-09
3.923e+02 5.704e-12 1.831e-09
3.928e+02 5.690e-12 1.827e-09
3.932e+02 5.677e-12 1.823e-09
3.937e+02 5.664e-12 1.818e-09
3.942e+02 5.650e-12 1.814e-09
3.946e+02 5.637e-12 1.810e-09
3.951e+02 5.624e-12 1.806e-09
3.956e+02 5.611e-12 1.801e-09
3.960e+02 5.598e-12 1.797e-09
3.965e+02 5.585e-12 1.793e-09
3.969e+02 5.572e-12 1.789e-09
3.974e+02 5.559e-12 1.785e-09
3.979e+02 5.546e-12 1.781e-09
3.984e+02 5.532e-12 1.776e-09
3.988e+02 5.520e-12 1.772e-09
3.993e+02 5.507e-12 1.768e-09
3.998e+02 5.494e-12 1.764e-09
4.002e+02 5.482e-12 1.760e-09
4.007e+02 5.469e-12 1.756e-09
4.012e+02 5.455e-12 1.751e-09
4.017e+02 5.443e-12 1.747e-09
4.021e+02 5.430e-12 1.743e-09
4.026e+02 5.418e-12 1.739e-09
4.030e+02 5.405e-12 1.735e-09
4.035e+02 5.392e-12 1.731e-09
4.040e+02 5.380e-12 1.727e-09
4.045e+02 5.367e-12 1.723e-09
4.049e+02 5.355e-12 1.719e-09
4.054e+02 5.342e-12 1.715e-09
4.059e+02 5.330e-12 1.711e-09
4.064e+02 5.318e-12 1.707e-09
4.069e+02 5.305e-12 1.703e-09
4.073e+02 5.293e-12 1.699e-09
4.078e+02 5.281e-12 1.695e-09
4.083e+02 5.268e-12 1.691e-09
4.088e+02 5.256e-12 1.687e-09
4.093e+02 5.243e-12 1.683e-09
4.097e+02 5.231e-12 1.679e-09
4.102e+02 5.219e-12 1.675e-09
4.107e+02 5.206e-12 1.671e-09
4.112e+02 5.195e-12 1.668e-09
4.117e+02 5.182e-12 1.664e-09
4.121e+02 5.170e-12 1.660e-09
4.126e+02 5.158e-12 1.656e-09
4.131e+02 5.146e-12 1.652e-09
4.136e+02 5.134e-12 1.648e-09
4.141e+02 5.122e-12 1.644e-09
4.146e+02 5.110e-12 1.640e-09
4.150e+02 5.098e-12 1.637e-09
4.156e+02 5.086e-12 1.633e-09
4.160e+02 5.075e-12 1.629e-09
4.165e+02 5.062e-12 1.625e-09
4.170e+02 5.050e-12 1.621e-09
4.175e+02 5.039e-12 1.618e-09
4.180e+02 5.027e-12 1.614e-09
4.185e+02 5.016e-12 1.610e-09
4.190e+02 5.004e-12 1.606e-09
4.195e+02 4.992e-12 1.602e-09
4.199e+02 4.981e-12 1.599e-09
4.204e+02 4.969e-12 1.595e-09
4.210e+02 4.957e-12 1.591e-09
4.214e+02 4.946e-12 1.588e-09
4.219e+02 4.934e-12 1.584e-09
4.224e+02 4.922e-12 1.580e-09
4.229e+02 4.911e-12 1.576e-09
4.234e+02 4.900e-12 1.573e-09
4.239e+02 4.888e-12 1.569e-09
4.244e+02 4.877e-12 1.565e-09
4.249e+02 4.865e-12 1.562e-09
4.254e+02 4.854e-12 1.558e-09
4.259e+02 4.843e-12 1.555e-09
4.264e+02 4.831e-12 1.551e-09
4.269e+02 4.820e-12 1.547e-09
4.274e+02 4.809e-12 1.544e-09
4.279e+02 4.797e-12 1.540e-09
4.284e+02 4.786e-12 1.536e-09
4.289e+02 4.776e-12 1.533e-09
4.294e+02 4.764e-12 1.529e-09
4.299e+02 4.753e-12 1.526e-09
4.304e+02 4.742e-12 1.522e-09
4.309e+02 4.731e-12 1.519e-09
4.314e+02 4.720e-12 1.515e-09
4.320e+02 4.709e-12 1.512e-09
4.325e+02 4.698e-12 1.508e-09
4.330e+02 4.687e-12 1.505e-09
4.335e+02 4.676e-12 1.501e-09
4.340e+02 4.665e-12 1.498e-09
4.345e+02 4.654e-12 1.494e-09
4.350e+02 4.643e-12 1.491e-09
4.355e+02 4.633e-12 1.487e-09
4.360e+02 4.622e-12 1.484e-09
4.365e+02 4.611e-12 1.480e-09
4.370e+02 4.601e-12 1.477e-09
4.376e+02 4.589e-12 1.473e-09
4.381e+02 4.578e-12 1.470e-09
4.386e+02 4.568e-12 1.466e-09
4.391e+02 4.557e-12 1.463e-09
4.396e+02 4.547e-12 1.460e-09
4.401e+02 4.536e-12 1.456e-09
4.407e+02 4.525e-12 1.453e-09
4.412e+02 4.515e-12 1.449e-09
4.417e+02 4.504e-12 1.446e-09
4.422e+02 4.494e-12 1.443e-09
4.427e+02 4.484e-12 1.439e-09
4.433e+02 4.473e-12 1.436e-09
4.438e+02 4.462e-12 1.432e-09
4.443e+02 4.452e-12 1.429e-09
4.448e+02 4.441e-12 1.426e-09
4.453e+02 4.431e-12 1.422e-09
4.459e+02 4.421e-12 1.419e-09
4.464e+02 4.410e-12 1.416e-09
4.469e+02 4.400e-12 1.413e-09
4.474e+02 4.390e-12 1.409e-09
4.480e+02 4.379e-12 1.406e-09
4.485e+02 4.370e-12 1.403e-09
4.490e+02 4.360e-12 1.400e-09
4.495e+02 4.349e-12 1.396e-09
4.501e+02 4.339e-12 1.393e-09
4.506e+02 4.329e-12 1.390e-09
4.511e+02 4.319e-12 1.386e-09
4.517e+02 4.308e-12 1.383e-09
4.522e+02 4.299e-12 1.380e-09
4.527e+02 4.288e-12 1.377e-09
4.532e+02 4.279e-12 1.374e-09
4.538e+02 4.268e-12 1.370e-09
4.543e+02 4.259e-12 1.367e-09
4.549e+02 4.249e-12 1.364e-09
4.554e+02 4.239e-12 1.361e-09
4.559e+02 4.229e-12 1.358e-09
4.564e+02 4.220e-12 1.355e-09
4.570e+02 4.209e-12 1.351e-09
4.575e+02 4.199e-12 1.348e-09
4.580e+02 4.190e-12 1.345e-09
4.586e+02 4.180e-12 1.342e-09
4.592e+02 4.170e-12 1.339e-09
4.597e+02 4.161e-12 1.336e-09
4.602e+02 4.151e-12 1.332e-09
4.608e+02 4.141e-12 1.329e-09
4.613e+02 4.132e-12 1.326e-09
4.618e+02 4.122e-12 1.323e-09
4.624e+02 4.112e-12 1.320e-09
4.629e+02 4.102e-12 1.317e-09
4.635e+02 4.093e-12 1.314e-09
4.640e+02 4.084e-12 1.311e-09
4.646e+02 4.074e-12 1.308e-09
4.651e+02 4.064e-12 1.305e-09
4.657e+02 4.055e-12 1.302e-09
4.662e+02 4.046e-12 1.299e-09
4.667e+02 4.036e-12 1.296e-09
4.673e+02 4.027e-12 1.293e-09
4.678e+02 4.017e-12 1.290e-09
4.684e+02 4.008e-12 1.287e-09
4.689e+02 3.998e-12 1.284e-09
4.695e+02 3.989e-12 1.280e-09
4.701e+02 3.980e-12 1.277e-09
4.706e+02 3.970e-12 1.274e-09
4.712e+02 3.961e-12 1.272e-09
4.717e+02 3.952e-12 1.269e-09
4.723e+02 3.943e-12 1.266e-09
4.728e+02 3.933e-12 1.263e-09
4.734e+02 3.924e-12 1.260e-09
4.739e+02 3.915e-12 1.257e-09
4.745e+02 3.906e-12 1.254e-09
4.750e+02 3.897e-12 1.251e-09
4.756e+02 3.888e-12 1.248e-09
4.762e+02 3.879e-12 1.245e-09
4.767e+02 3.870e-12 1.242e-09
4.773e+02 3.861e-12 1.239e-09
4.778e+02 3.852e-12 1.237e-09
4.784e+02 3.843e-12 1.234e-09
4.790e+02 3.834e-12 1.231e-09
4.795e+02 3.825e-12 1.228e-09
4.801e+02 3.816e-12 1.225e-09
4.806e+02 3.807e-12 1.222e-09
4.812e+02 3.799e-12 1.219e-09
4.818e+02 3.789e-12 1.216e-09
4.823e+02 3.781e-12 1.214e-09
4.829e+02 3.772e-12 1.211e-09
4.835e+02 3.763e-12 1.208e-09
4.841e+02 3.754e-12 1.205e-09
4.846e+02 3.746e-12 1.202e-09
4.852e+02 3.737e-12 1.200e-09
4.858e+02 3.728e-12 1.197e-09
4.863e+02 3.720e-12 1.194e-09
4.869e+02 3.711e-12 1.191e-09
4.875e+02 3.702e-12 1.188e-09
4.880e+02 3.694e-12 1.186e-09
4.886e+02 3.685e-12 1.183e-09
4.892e+02 3.676e-12 1.180e-09
4.897e+02 3.668e-12 1.177e-09
4.903e+02 3.659e-12 1.175e-09
4.909e+02 3.651e-12 1.172e-09
4.915e+02 3.642e-12 1.169e-09
4.920e+02 3.634e-12 1.166e-09
4.926e+02 3.625e-12 1.164e-09
4.932e+02 3.617e-12 1.161e-09
4.938e+02 3.608e-12 1.158e-09
4.944e+02 3.600e-12 1.156e-09
4.950e+02 3.592e-12 1.153e-09
4.956e+02 3.583e-12 1.150e-09
4.961e+02 3.575e-12 1.148e-09
4.967e+02 3.566e-12 1.145e-09
4.973e+02 3.558e-12 1.142e-09
4.979e+02 3.550e-12 1.139e-09
4.985e+02 3.541e-12 1.137e-09
4.990e+02 3.534e-12 1.134e-09
4.996e+02 3.525e-12 1.132e-09
5.002e+02 3.517e-12 1.129e-09
5.008e+02 3.508e-12 1.126e-09
5.014e+02 3.501e-12 1.124e-09
5.020e+02 3.492e-12 1.121e-09
5.026e+02 3.484e-12 1.118e-09
5.032e+02 3.476e-12 1.116e-09
5.037e+02 3.468e-12 1.113e-09
5.043e+02 3.460e-12 1.111e-09
5.049e+02 3.452e-12 1.108e-09
5.055e+02 3.444e-12 1.105e-09
5.061e+02 3.436e-12 1.103e-09
5.067e+02 3.428e-12 1.100e-09
5.073e+02 3.420e-12 1.098e-09
5.079e+02 3.412e-12 1.095e-09
5.085e+02 3.404e-12 1.093e-09
5.091e+02 3.396e-12 1.090e-09
5.097e+02 3.388e-12 1.088e-09
5.103e+02 3.380e-12 1.085e-09
5.109e+02 3.372e-12 1.082e-09
5.115e+02 3.364e-12 1.080e-09
5.121e+02 3.357e-12 1.077e-09
5.127e+02 3.349e-12 1.075e-09
5.133e+02 3.341e-12 1.072e-09
5.139e+02 3.333e-12 1.070e-09
5.145e+02 3.326e-12 1.067e-09
5.151e+02 3.318e-12 1.065e-09
5.157e+02 3.310e-12 1.063e-09
5.163e+02 3.302e-12 1.060e-09
5.169e+02 3.294e-12 1.057e-09
5.175e+02 3.287e-12 1.055e-09
5.181e+02 3.279e-12 1.053e-09
5.187e+02 3.272e-12 1.050e-09
5.193e+02 3.264e-12 1.048e-09
5.200e+02 3.256e-12 1.045e-09
5.206e+02 3.249e-12 1.043e-09
5.212e+02 3.241e-12 1.040e-09
5.218e+02 3.234e-12 1.038e-09
5.224e+02 3.226e-12 1.035e-09
5.230e+02 3.219e-12 1.033e-09
5.236e+02 3.211e-12 1.031e-09
5.242e+02 3.204e-12 1.028e-09
5.249e+02 3.196e-12 1.026e-09
5.255e+02 3.189e-12 1.024e-09
5.261e+02 3.182e-12 1.021e-09
5.267e+02 3.174e-12 1.019e-09
5.273e+02 3.167e-12 1.016e-09
5.280e+02 3.159e-12 1.014e-09
5.286e+02 3.152e-12 1.012e-09
5.292e+02 3.145e-12 1.009e-09
5.298e+02 3.137e-12 1.007e-09
5.304e+02 3.130e-12 1.005e-09
5.311e+02 3.123e-12 1.002e-09
5.317e+02 3.116e-12 1.000e-09
5.323e+02 3.108e-12 9.976e-10
5.329e+02 3.101e-12 9.954e-10
5.336e+02 3.094e-12 9.930e-10
5.342e+02 3.086e-12 9.906e-10
5.348e+02 3.079e-12 9.884e-10
5.355e+02 3.072e-12 9.860e-10
5.361e+02 3.065e-12 9.838e-10
5.367e+02 3.058e-12 9.815e-10
5.374e+02 3.050e-12 9.791e-10
5.380e+02 3.044e-12 9.770e-10
5.386e+02 3.036e-12 9.746e-10
5.392e+02 3.029e-12 9.723e-10
5.398e+02 3.023e-12 9.702e-10
5.405e+02 3.015e-12 9.679e-10
5.411e+02 3.008e-12 9.656e-10
5.418e+02 3.001e-12 9.633e-10
5.424e+02 2.994e-12 9.612e-10
5.430e+02 2.987e-12 9.589e-10
5.437e+02 2.980e-12 9.566e-10
5.443e+02 2.973e-12 9.544e-10
5.450e+02 2.966e-12 9.521e-10
5.456e+02 2.960e-12 9.500e-10
5.462e+02 2.953e-12 9.478e-10
5.469e+02 2.946e-12 9.456e-10
5.475e+02 2.939e-12 9.434e-10
5.482e+02 2.932e-12 9.412e-10
5.488e+02 2.925e-12 9.390e-10
5.495e+02 2.918e-12 9.368e-10
5.501e+02 2.912e-12 9.346e-10
5.507e+02 2.905e-12 9.324e-10
5.514e+02 2.898e-12 9.302e-10
5.520e+02 2.891e-12 9.281e-10
5.527e+02 2.885e-12 9.259e-10
5.533e+02 2.878e-12 9.238e-10
5.540e+02 2.871e-12 9.216e-10
5.546e+02 2.865e-12 9.195e-10
5.553e+02 2.858e-12 9.174e-10
5.559e+02 2.851e-12 9.153e-10
5.566e+02 2.844e-12 9.130e-10
5.573e+02 2.838e-12 9.109e-10
5.579e+02 2.831e-12 9.088e-10
5.586e+02 2.825e-12 9.067e-10
5.592e+02 2.818e-12 9.046e-10
5.598e+02 2.812e-12 9.026e-10
5.605e+02 2.805e-12 9.003e-10
5.612e+02 2.799e-12 8.983e-10
5.618e+02 2.792e-12 8.962e-10
5.625e+02 2.785e-12 8.940e-10
5.632e+02 2.779e-12 8.920e-10
5.638e+02 2.773e-12 8.900e-10
5.645e+02 2.766e-12 8.880e-10
5.652e+02 2.760e-12 8.858e-10
5.658e+02 2.753e-12 8.838e-10
5.665e+02 2.747e-12 8.816e-10
5.671e+02 2.741e-12 8.797e-10
5.678e+02 2.734e-12 8.777e-10
5.685e+02 2.728e-12 8.755e-10
5.691e+02 2.722e-12 8.736e-10
5.698e+02 2.715e-12 8.715e-10
5.705e+02 2.709e-12 8.695e-10
5.712e+02 2.702e-12 8.674e-10
5.718e+02 2.696e-12 8.655e-10
5.725e+02 2.690e-12 8.634e-10
5.731e+02 2.684e-12 8.615e-10
5.738e+02 2.678e-12 8.594e-10
5.745e+02 2.671e-12 8.573e-10
5.752e+02 2.665e-12 8.554e-10
5.759e+02 2.659e-12 8.534e-10
5.765e+02 2.653e-12 8.515e-10
5.772e+02 2.647e-12 8.495e-10
5.779e+02 2.640e-12 8.474e-10
5.786e+02 2.634e-12 8.456e-10
5.792e+02 2.628e-12 8.436e-10
5.799e+02 2.622e-12 8.416e-10
5.806e+02 2.616e-12 8.396e-10
5.813e+02 2.610e-12 8.377e-10
5.820e+02 2.604e-12 8.357e-10
5.827e+02 2.598e-12 8.338e-10
5.834e+02 2.592e-12 8.318e-10
5.840e+02 2.585e-12 8.299e-10
5.847e+02 2.580e-12 8.280e-10
5.854e+02 2.574e-12 8.261e-10
5.861e+02 2.568e-12 8.242e-10
5.868e+02 2.562e-12 8.222e-10
5.875e+02 2.556e-12 8.203e-10
5.882e+02 2.550e-12 8.184e-10
5.889e+02 2.544e-12 8.165e-10
5.895e+02 2.538e-12 8.146e-10
5.902e+02 2.532e-12 8.127e-10
5.909e+02 2.526e-12 8.108e-10
5.916e+02 2.520e-12 8.089e-10
5.923e+02 2.514e-12 8.070e-10
5.930e+02 2.509e-12 8.052e-10
5.937e+02 2.503e-12 8.033e-10
5.944e+02 2.497e-12 8.015e-10
5.951e+02 2.491e-12 7.996e-10
5.958e+02 2.486e-12 7.978e-10
5.965e+02 2.479e-12 7.958e-10
5.972e+02 2.474e-12 7.940e-10
5.979e+02 2.468e-12 7.922e-10
5.986e+02 2.462e-12 7.903e-10
5.993e+02 2.457e-12 7.885e-10
6.000e+02 2.451e-12 7.866e-10
6.007e+02 2.445e-12 7.848e-10
6.014e+02 2.440e-12 7.830e-10
6.021e+02 2.434e-12 7.812e-10
6.028e+02 2.428e-12 7.793e-10
6.035e+02 2.423e-12 7.776e-10
6.042e+02 2.417e-12 7.758e-10
6.050e+02 2.411e-12 7.739e-10
6.057e+02 2.406e-12 7.722e-10
6.064e+02 2.400e-12 7.703e-10
6.071e+02 2.395e-12 7.686e-10
6.078e+02 2.389e-12 7.668e-10
6.085e+02 2.383e-12 7.650e-10
6.092e+02 2.378e-12 7.633e-10
6.100e+02 2.372e-12 7.614e-10
6.107e+02 2.367e-12 7.597e-10
6.114e+02 2.361e-12 7.579e-10
6.121e+02 2.356e-12 7.562e-10
6.128e+02 2.350e-12 7.544e-10
6.136e+02 2.345e-12 7.526e-10
6.143e+02 2.340e-12 7.509e-10
6.150e+02 2.334e-12 7.491e-10
6.157e+02 2.329e-12 7.474e-10
6.164e+02 2.323e-12 7.457e-10
6.172e+02 2.318e-12 7.439e-10
6.179e+02 2.313e-12 7.423e-10
6.186e+02 2.307e-12 7.405e-10
6.193e+02 2.302e-12 7.387e-10
6.201e+02 2.296e-12 7.370e-10
6.208e+02 2.291e-12 7.354e-10
6.215e+02 2.286e-12 7.336e-10
6.222e+02 2.280e-12 7.319e-10
6.230e+02 2.275e-12 7.302e-10
6.237e+02 2.270e-12 7.285e-10
6.244e+02 2.265e-12 7.269e-10
6.252e+02 2.259e-12 7.252e-10
6.259e+02 2.254e-12 7.235e-10
6.266e+02 2.249e-12 7.218e-10
6.274e+02 2.244e-12 7.201e-10
6.281e+02 2.238e-12 7.184e-10
6.289e+02 2.233e-12 7.168e-10
6.296e+02 2.228e-12 7.151e-10
6.303e+02 2.223e-12 7.134e-10
6.311e+02 2.218e-12 7.118e-10
6.318e+02 2.213e-12 7.101e-10
6.325e+02 2.207e-12 7.085e-10
6.333e+02 2.202e-12 7.069e-10
6.340e+02 2.197e-12 7.052e-10
6.348e+02 2.192e-12 7.036e-10
6.355e+02 2.187e-12 7.019e-10
6.363e+02 2.182e-12 7.003e-10
6.370e+02 2.177e-12 6.987e-10
6.378e+02 2.172e-12 6.971e-10
6.385e+02 2.167e-12 6.955e-10
6.393e+02 2.162e-12 6.938e-10
6.400e+02 2.157e-12 6.922e-10
6.408e+02 2.152e-12 6.906e-10
6.415e+02 2.147e-12 6.890e-10
6.423e+02 2.142e-12 6.874e-10
6.430e+02 2.137e-12 6.858e-10
6.438e+02 2.132e-12 6.842e-10
6.446e+02 2.127e-12 6.826e-10
6.453e+02 2.122e-12 6.811e-10
6.461e+02 2.117e-12 6.794e-10
6.468e+02 2.112e-12 6.779e-10
6.476e+02 2.107e-12 6.763e-10
6.483e+02 2.102e-12 6.747e-10
6.491e+02 2.098e-12 6.732e-10
6.499e+02 2.092e-12 6.716e-10
6.506e+02 2.088e-12 6.701e-10
6.514e+02 2.083e-12 6.685e-10
6.521e+02 2.078e-12 6.670e-10
6.529e+02 2.073e-12 6.654e-10
6.537e+02 2.068e-12 6.638e-10
6.544e+02 2.064e-12 6.623e-10
6.552e+02 2.059e-12 6.608e-10
6.560e+02 2.054e-12 6.592e-10
6.567e+02 2.049e-12 6.577e-10
6.575e+02 2.044e-12 6.562e-10
6.583e+02 2.040e-12 6.546e-10
6.591e+02 2.035e-12 6.532e-10
6.598e+02 2.030e-12 6.516e-10
6.606e+02 2.026e-12 6.501e-10
6.614e+02 2.021e-12 6.486e-10
6.622e+02 2.016e-12 6.471e-10
6.629e+02 2.012e-12 6.456e-10
6.637e+02 2.007e-12 6.441e-10
6.645e+02 2.002e-12 6.426e-10
6.653e+02 1.998e-12 6.411e-10
6.661e+02 1.993e-12 6.396e-10
6.669e+02 1.988e-12 6.381e-10
6.676e+02 1.984e-12 6.367e-10
6.684e+02 1.979e-12 6.352e-10
6.692e+02 1.974e-12 6.337e-10
6.700e+02 1.970e-12 6.322e-10
6.708e+02 1.965e-12 6.308e-10
6.716e+02 1.961e-12 6.293e-10
6.724e+02 1.956e-12 6.279e-10
6.731e+02 1.952e-12 6.264e-10
6.739e+02 1.947e-12 6.250e-10
6.747e+02 1.943e-12 6.235e-10
6.755e+02 1.938e-12 6.220e-10
6.763e+02 1.934e-12 6.206e-10
6.771e+02 1.929e-12 6.192e-10
6.779e+02 1.925e-12 6.178e-10
6.787e+02 1.920e-12 6.163e-10
6.795e+02 1.916e-12 6.149e-10
6.803e+02 1.911e-12 6.135e-10
6.811e+02 1.907e-12 6.121e-10
6.819e+02 1.903e-12 6.107e-10
6.827e+02 1.898e-12 6.092e-10
6.835e+02 1.894e-12 6.078e-10
6.843e+02 1.889e-12 6.063e-10
6.851e+02 1.885e-12 6.050e-10
6.859e+02 1.881e-12 6.036e-10
6.867e+02 1.876e-12 6.022e-10
6.875e+02 1.872e-12 6.008e-10
6.883e+02 1.867e-12 5.994e-10
6.891e+02 1.863e-12 5.980e-10
6.900e+02 1.859e-12 5.966e-10
6.907e+02 1.855e-12 5.953e-10
6.916e+02 1.850e-12 5.938e-10
6.924e+02 1.846e-12 5.925e-10
6.932e+02 1.842e-12 5.911e-10
6.940e+02 1.837e-12 5.897e-10
6.948e+02 1.833e-12 5.884e-10
6.956e+02 1.829e-12 5.870e-10
6.965e+02 1.825e-12 5.856e-10
6.973e+02 1.821e-12 5.843e-10
6.981e+02 1.816e-12 5.829e-10
6.989e+02 1.812e-12 5.816e-10
6.997e+02 1.808e-12 5.802e-10
7.005e+02 1.804e-12 5.789e-10
7.014e+02 1.800e-12 5.776e-10
7.022e+02 1.795e-12 5.762e-10
7.030e+02 1.791e-12 5.749e-10
7.039e+02 1.787e-12 5.735e-10
7.047e+02 1.783e-12 5.722e-10
7.055e+02 1.779e-12 5.709e-10
7.064e+02 1.775e-12 5.695e-10
7.072e+02 1.770e-12 5.682e-10
7.080e+02 1.766e-12 5.669e-10
7.088e+02 1.762e-12 5.656e-10
7.097e+02 1.758e-12 5.643e-10
7.105e+02 1.754e-12 5.630e-10
7.113e+02 1.750e-12 5.617e-10
7.122e+02 1.746e-12 5.604e-10
7.130e+02 1.742e-12 5.591e-10
7.138e+02 1.738e-12 5.578e-10
7.147e+02 1.734e-12 5.565e-10
7.155e+02 1.730e-12 5.553e-10
7.163e+02 1.726e-12 5.540e-10
7.172e+02 1.722e-12 5.526e-10
7.180e+02 1.718e-12 5.514e-10
7.189e+02 1.714e-12 5.501e-10
7.197e+02 1.710e-12 5.489e-10
7.206e+02 1.706e-12 5.475e-10
7.214e+02 1.702e-12 5.463e-10
7.222e+02 1.698e-12 5.451e-10
7.231e+02 1.694e-12 5.438e-10
7.240e+02 1.690e-12 5.425e-10
7.248e+02 1.686e-12 5.412e-10
7.257e+02 1.683e-12 5.400e-10
7.265e+02 1.679e-12 5.388e-10
7.274e+02 1.675e-12 5.375e-10
7.282e+02 1.671e-12 5.363e-10
7.291e+02 1.667e-12 5.350e-10
7.299e+02 1.663e-12 5.338e-10
7.308e+02 1.659e-12 5.325e-10
7.317e+02 1.655e-12 5.313e-10
7.325e+02 1.652e-12 5.301e-10
7.334e+02 1.648e-12 5.288e-10
7.342e+02 1.644e-12 5.277e-10
7.351e+02 1.640e-12 5.264e-10
7.360e+02 1.636e-12 5.252e-10
7.368e+02 1.633e-12 5.240e-10
7.377e+02 1.629e-12 5.228e-10
7.385e+02 1.625e-12 5.216e-10
7.394e+02 1.621e-12 5.203e-10
7.403e+02 1.618e-12 5.191e-10
7.411e+02 1.614e-12 5.180e-10
7.420e+02 1.610e-12 5.168e-10
7.429e+02 1.606e-12 5.156e-10
7.438e+02 1.603e-12 5.144e-10
7.446e+02 1.599e-12 5.132e-10
7.455e+02 1.595e-12 5.120e-10
7.464e+02 1.592e-12 5.108e-10
7.473e+02 1.588e-12 5.096e-10
7.482e+02 1.584e-12 5.084e-10
7.490e+02 1.581e-12 5.073e-10
7.499e+02 1.577e-12 5.061e-10
7.508e+02 1.573e-12 5.049e-10
7.517e+02 1.570e-12 5.038e-10
7.525e+02 1.566e-12 5.026e-10
7.534e+02 1.562e-12 5.014e-10
7.543e+02 1.559e-12 5.003e-10
7.552e+02 1.555e-12 4.991e-10
7.561e+02 1.552e-12 4.980e-10
7.570e+02 1.548e-12 4.968e-10
7.579e+02 1.544e-12 4.957e-10
7.588e+02 1.541e-12 4.945e-10
7.597e+02 1.537e-12 4.934e-10
7.605e+02 1.534e-12 4.922e-10
7.615e+02 1.530e-12 4.911e-10
7.623e+02 1.527e-12 4.900e-10
7.632e+02 1.523e-12 4.888e-10
7.641e+02 1.520e-12 4.877e-10
7.650e+02 1.516e-12 4.866e-10
7.659e+02 1.512e-12 4.854e-10
7.668e+02 1.509e-12 4.843e-10
7.677e+02 1.506e-12 4.832e-10
7.686e+02 1.502e-12 4.821e-10
7.695e+02 1.499e-12 4.810e-10
7.704e+02 1.495e-12 4.799e-10
7.713e+02 1.492e-12 4.787e-10
7.722e+02 1.488e-12 4.777e-10
7.731e+02 1.485e-12 4.765e-10
7.741e+02 1.481e-12 4.754e-10
7.749e+02 1.478e-12 4.744e-10
7.759e+02 1.475e-12 4.733e-10
7.768e+02 1.471e-12 4.721e-10
7.777e+02 1.468e-12 4.710e-10
7.786e+02 1.464e-12 4.700e-10
7.795e+02 1.461e-12 4.689e-10
7.804e+02 1.458e-12 4.678e-10
7.814e+02 1.454e-12 4.667e-10
7.823e+02 1.451e-12 4.656e-10
7.832e+02 1.448e-12 4.646e-10
7.841e+02 1.444e-12 4.635e-10
7.850e+02 1.441e-12 4.625e-10
7.859e+02 1.438e-12 4.614e-10
7.869e+02 1.434e-12 4.603e-10
7.878e+02 1.431e-12 4.593e-10
7.887e+02 1.428e-12 4.582e-10
7.896e+02 1.424e-12 4.571e-10
7.906e+02 1.421e-12 4.561e-10
7.915e+02 1.418e-12 4.550e-10
7.924e+02 1.414e-12 4.539e-10
7.934e+02 1.411e-12 4.529e-10
7.943e+02 1.408e-12 4.519e-10
7.952e+02 1.405e-12 4.508e-10
7.961e+02 1.402e-12 4.498e-10
7.971e+02 1.398e-12 4.487e-10
7.980e+02 1.395e-12 4.477e-10
7.990e+02 1.392e-12 4.467e-10
7.999e+02 1.388e-12 4.456e-10
8.009e+02 1.385e-12 4.446e-10
8.018e+02 1.382e-12 4.436e-10
8.027e+02 1.379e-12 4.425e-10
8.037e+02 1.376e-12 4.415e-10
8.046e+02 1.373e-12 4.406e-10
8.056e+02 1.369e-12 4.395e-10
8.065e+02 1.366e-12 4.385e-10
8.075e+02 1.363e-12 4.375e-10
8.084e+02 1.360e-12 4.365e-10
8.094e+02 1.357e-12 4.355e-10
8.103e+02 1.354e-12 4.344e-10
8.112e+02 1.351e-12 4.335e-10
8.122e+02 1.347e-12 4.325e-10
8.131e+02 1.344e-12 4.315e-10
8.141e+02 1.341e-12 4.305e-10
8.151e+02 1.338e-12 4.295e-10
8.161e+02 1.335e-12 4.285e-10
8.170e+02 1.332e-12 4.275e-10
8.179e+02 1.329e-12 4.265e-10
8.189e+02 1.326e-12 4.255e-10
8.199e+02 1.323e-12 4.245e-10
8.209e+02 1.320e-12 4.235e-10
8.218e+02 1.317e-12 4.226e-10
8.227e+02 1.314e-12 4.216e-10
8.237e+02 1.311e-12 4.207e-10
8.247e+02 1.308e-12 4.197e-10
8.257e+02 1.305e-12 4.187e-10
8.266e+02 1.302e-12 4.177e-10
8.276e+02 1.299e-12 4.168e-10
8.286e+02 1.296e-12 4.158e-10
8.295e+02 1.293e-12 4.149e-10
8.305e+02 1.290e-12 4.139e-10
8.315e+02 1.287e-12 4.130e-10
8.325e+02 1.284e-12 4.120e-10
8.335e+02 1.281e-12 4.110e-10
8.344e+02 1.278e-12 4.101e-10
8.354e+02 1.275e-12 4.092e-10
8.364e+02 1.272e-12 4.082e-10
8.374e+02 1.269e-12 4.073e-10
8.384e+02 1.266e-12 4.063e-10
8.393e+02 1.263e-12 4.054e-10
8.403e+02 1.260e-12 4.044e-10
8.413e+02 1.257e-12 4.035e-10
8.423e+02 1.255e-12 4.026e-10
8.433e+02 1.252e-12 4.017e-10
8.443e+02 1.249e-12 4.008e-10
8.453e+02 1.246e-12 3.998e-10
8.463e+02 1.243e-12 3.989e-10
8.473e+02 1.240e-12 3.980e-10
8.482e+02 1.237e-12 3.971e-10
8.493e+02 1.234e-12 3.961e-10
8.502e+02 1.232e-12 3.953e-10
8.512e+02 1.229e-12 3.943e-10
8.523e+02 1.226e-12 3.934e-10
8.532e+02 1.223e-12 3.925e-10
8.542e+02 1.220e-12 3.916e-10
8.553e+02 1.217e-12 3.907e-10
8.563e+02 1.215e-12 3.898e-10
8.573e+02 1.212e-12 3.889e-10
8.583e+02 1.209e-12 3.880e-10
8.593e+02 1.206e-12 3.871e-10
8.603e+02 1.203e-12 3.862e-10
8.613e+02 1.201e-12 3.853e-10
8.623e+02 1.198e-12 3.844e-10
8.633e+02 1.195e-12 3.836e-10
8.643e+02 1.192e-12 3.827e-10
8.653e+02 1.190e-12 3.818e-10
8.663e+02 1.187e-12 3.810e-10
8.674e+02 1.184e-12 3.801e-10
8.684e+02 1.182e-12 3.792e-10
8.694e+02 1.179e-12 3.783e-10
8.705e+02 1.176e-12 3.774e-10
8.715e+02 1.173e-12 3.766e-10
8.725e+02 1.171e-12 3.757e-10
8.735e+02 1.168e-12 3.748e-10
8.745e+02 1.165e-12 3.740e-10
8.756e+02 1.163e-12 3.731e-10
8.766e+02 1.160e-12 3.723e-10
8.776e+02 1.157e-12 3.714e-10
8.786e+02 1.155e-12 3.706e-10
8.797e+02 1.152e-12 3.697e-10
8.807e+02 1.149e-12 3.689e-10
8.818e+02 1.147e-12 3.680e-10
8.828e+02 1.144e-12 3.672e-10
8.838e+02 1.141e-12 3.663e-10
8.849e+02 1.139e-12 3.655e-10
8.859e+02 1.136e-12 3.646e-10
8.869e+02 1.134e-12 3.638e-10
8.880e+02 1.131e-12 3.630e-10
8.890e+02 1.128e-12 3.621e-10
8.901e+02 1.126e-12 3.613e-10
8.911e+02 1.123e-12 3.605e-10
8.922e+02 1.121e-12 3.596e-10
8.932e+02 1.118e-12 3.588e-10
8.942e+02 1.115e-12 3.580e-10
8.953e+02 1.113e-12 3.572e-10
8.964e+02 1.110e-12 3.563e-10
8.974e+02 1.108e-12 3.555e-10
8.984e+02 1.105e-12 3.547e-10
8.995e+02 1.103e-12 3.539e-10
9.006e+02 1.100e-12 3.531e-10
9.016e+02 1.098e-12 3.523e-10
9.027e+02 1.095e-12 3.514e-10
9.038e+02 1.093e-12 3.506e-10
9.048e+02 1.090e-12 3.498e-10
9.059e+02 1.088e-12 3.490e-10
9.069e+02 1.085e-12 3.482e-10
9.080e+02 1.083e-12 3.474e-10
9.091e+02 1.080e-12 3.466e-10
9.101e+02 1.078e-12 3.458e-10
9.112e+02 1.075e-12 3.451e-10
9.123e+02 1.073e-12 3.442e-10
9.134e+02 1.070e-12 3.434e-10
9.144e+02 1.068e-12 3.427e-10
9.155e+02 1.065e-12 3.419e-10
9.166e+02 1.063e-12 3.411e-10
9.177e+02 1.060e-12 3.403e-10
9.187e+02 1.058e-12 3.395e-10
9.198e+02 1.056e-12 3.388e-10
9.209e+02 1.053e-12 3.380e-10
9.220e+02 1.051e-12 3.372e-10
9.231e+02 1.048e-12 3.364e-10
9.241e+02 1.046e-12 3.357e-10
9.252e+02 1.043e-12 3.349e-10
9.263e+02 1.041e-12 3.341e-10
9.274e+02 1.039e-12 3.333e-10
9.285e+02 1.036e-12 3.326e-10
9.296e+02 1.034e-12 3.318e-10
9.307e+02 1.032e-12 3.310e-10
9.318e+02 1.029e-12 3.303e-10
9.329e+02 1.027e-12 3.295e-10
9.340e+02 1.024e-12 3.288e-10
9.350e+02 1.022e-12 3.280e-10
9.361e+02 1.020e-12 3.273e-10
9.372e+02 1.017e-12 3.265e-10
9.384e+02 1.015e-12 3.258e-10
9.395e+02 1.013e-12 3.250e-10
9.406e+02 1.010e-12 3.243e-10
9.416e+02 1.008e-12 3.236e-10
9.427e+02 1.006e-12 3.228e-10
9.439e+02 1.004e-12 3.221e-10
9.450e+02 1.001e-12 3.213e-10
9.461e+02 9.990e-13 3.206e-10
9.472e+02 9.967e-13 3.199e-10
9.483e+02 9.943e-13 3.191e-10
9.494e+02 9.920e-13 3.184e-10
9.505e+02 9.898e-13 3.176e-10
9.517e+02 9.875e-13 3.169e-10
9.528e+02 9.853e-13 3.162e-10
9.539e+02 9.830e-13 3.155e-10
9.550e+02 9.807e-13 3.147e-10
9.561e+02 9.785e-13 3.140e-10
9.572e+02 9.763e-13 3.133e-10
9.584e+02 9.740e-13 3.126e-10
9.595e+02 9.718e-13 3.119e-10
9.606e+02 9.696e-13 3.112e-10
9.618e+02 9.673e-13 3.104e-10
9.629e+02 9.651e-13 3.097e-10
9.640e+02 9.629e-13 3.090e-10
9.651e+02 9.607e-13 3.083e-10
9.663e+02 9.585e-13 3.076e-10
9.674e+02 9.563e-13 3.069e-10
9.686e+02 9.541e-13 3.062e-10
9.697e+02 9.519e-13 3.055e-10
9.708e+02 9.498e-13 3.048e-10
9.720e+02 9.476e-13 3.041e-10
9.731e+02 9.454e-13 3.034e-10
9.742e+02 9.433e-13 3.027e-10
9.754e+02 9.411e-13 3.020e-10
9.766e+02 9.389e-13 3.013e-10
9.777e+02 9.368e-13 3.006e-10
9.789e+02 9.346e-13 2.999e-10
9.800e+02 9.325e-13 2.993e-10
9.811e+02 9.304e-13 2.986e-10
9.823e+02 9.283e-13 2.979e-10
9.834e+02 9.261e-13 2.972e-10
9.846e+02 9.240e-13 2.965e-10
9.857e+02 9.219e-13 2.959e-10
9.869e+02 9.198e-13 2.952e-10
9.881e+02 9.176e-13 2.945e-10
9.893e+02 9.155e-13 2.938e-10
9.904e+02 9.135e-13 2.932e-10
9.916e+02 9.114e-13 2.925e-10
9.927e+02 9.093e-13 2.918e-10
9.939e+02 9.073e-13 2.912e-10
9.951e+02 9.051e-13 2.905e-10
9.962e+02 9.031e-13 2.898e-10
9.974e+02 9.010e-13 2.892e-10
9.986e+02 8.989e-13 2.885e-10
9.997e+02 8.969e-13 2.878e-10
1.001e+03 8.948e-13 2.872e-10
1.002e+03 8.928e-13 2.865e-10
1.003e+03 8.908e-13 2.859e-10
1.004e+03 8.887e-13 2.852e-10
1.006e+03 8.867e-13 2.846e-10
1.007e+03 8.847e-13 2.839e-10
1.008e+03 8.826e-13 2.833e-10
1.009e+03 8.806e-13 2.826e-10
1.010e+03 8.786e-13 2.820e-10
1.012e+03 8.766e-13 2.813e-10
1.013e+03 8.746e-13 2.807e-10
1.014e+03 8.726e-13 2.800e-10
1.015e+03 8.706e-13 2.794e-10
1.016e+03 8.686e-13 2.788e-10
1.018e+03 8.666e-13 2.781e-10
1.019e+03 8.647e-13 2.775e-10
1.020e+03 8.627e-13 2.769e-10
1.021e+03 8.607e-13 2.762e-10
1.022e+03 8.588e-13 2.756e-10
1.023e+03 8.568e-13 2.750e-10
1.025e+03 8.548e-13 2.743e-10
1.026e+03 8.529e-13 2.737e-10
1.027e+03 8.509e-13 2.731e-10
1.028e+03 8.490e-13 2.725e-10
1.030e+03 8.470e-13 2.718e-10
1.031e+03 8.451e-13 2.712e-10
1.032e+03 8.432e-13 2.706e-10
1.033e+03 8.413e-13 2.700e-10
1.034e+03 8.393e-13 2.694e-10
1.036e+03 8.374e-13 2.687e-10
1.037e+03 8.355e-13 2.681e-10
1.038e+03 8.336e-13 2.675e-10
1.039e+03 8.317e-13 2.669e-10
1.040e+03 8.298e-13 2.663e-10
1.042e+03 8.279e-13 2.657e-10
1.043e+03 8.260e-13 2.651e-10
1.044e+03 8.241e-13 2.645e-10
1.045e+03 8.223e-13 2.639e-10
1.047e+03 8.204e-13 2.633e-10
1.048e+03 8.185e-13 2.627e-10
1.049e+03 8.167e-13 2.621e-10
1.050e+03 8.148e-13 2.615e-10
1.052e+03 8.129e-13 2.609e-10
1.053e+03 8.111e-13 2.603e-10
1.054e+03 8.092e-13 2.597e-10
1.055e+03 8.074e-13 2.591e-10
1.056e+03 8.055e-13 2.585e-10
1.058e+03 8.037e-13 2.579e-10
1.059e+03 8.019e-13 2.573e-10
1.060e+03 8.001e-13 2.568e-10
1.061e+03 7.982e-13 2.562e-10
1.063e+03 7.964e-13 2.556e-10
1.064e+03 7.946e-13 2.550e-10
1.065e+03 7.928e-13 2.544e-10
1.066e+03 7.910e-13 2.538e-10
1.068e+03 7.891e-13 2.532e-10
1.069e+03 7.873e-13 2.527e-10
1.070e+03 7.856e-13 2.521e-10
1.071e+03 7.838e-13 2.515e-10
1.073e+03 7.820e-13 2.510e-10
1.074e+03 7.802e-13 2.504e-10
1.075e+03 7.784e-13 2.498e-10
1.076e+03 7.767e-13 2.493e-10
1.078e+03 7.749e-13 2.487e-10
1.079e+03 7.731e-13 2.481e-10
1.080e+03 7.714e-13 2.476e-10
1.082e+03 7.696e-13 2.470e-10
1.083e+03 7.679e-13 2.464e-10
1.084e+03 7.661e-13 2.459e-10
1.085e+03 7.643e-13 2.453e-10
1.087e+03 7.626e-13 2.447e-10
1.088e+03 7.609e-13 2.442e-10
1.089e+03 7.592e-13 2.436e-10
1.090e+03 7.574e-13 2.431e-10
1.092e+03 7.557e-13 2.425e-10
1.093e+03 7.540e-13 2.420e-10
1.094e+03 7.523e-13 2.414e-10
1.096e+03 7.506e-13 2.409e-10
1.097e+03 7.489e-13 2.403e-10
1.098e+03 7.471e-13 2.398e-10
1.099e+03 7.454e-13 2.392e-10
1.101e+03 7.437e-13 2.387e-10
1.102e+03 7.421e-13 2.381e-10
1.103e+03 7.404e-13 2.376e-10
1.105e+03 7.387e-13 2.371e-10
1.106e+03 7.370e-13 2.365e-10
1.107e+03 7.353e-13 2.360e-10
1.109e+03 7.337e-13 2.355e-10
1.110e+03 7.320e-13 2.349e-10
1.111e+03 7.303e-13 2.344e-10
1.112e+03 7.287e-13 2.338e-10
1.114e+03 7.270e-13 2.333e-10
1.115e+03 7.253e-13 2.328e-10
1.116e+03 7.237e-13 2.323e-10
1.118e+03 7.221e-13 2.317e-10
1.119e+03 7.204e-13 2.312e-10
1.120e+03 7.188e-13 2.307e-10
1.122e+03 7.171e-13 2.301e-10
1.123e+03 7.155e-13 2.296e-10
1.124e+03 7.139e-13 2.291e-10
1.126e+03 7.123e-13 2.286e-10
1.127e+03 7.107e-13 2.281e-10
1.128e+03 7.090e-13 2.275e-10
1.130e+03 7.075e-13 2.270e-10
1.131e+03 7.058e-13 2.265e-10
1.132e+03 7.042e-13 2.260e-10
1.134e+03 7.027e-13 2.255e-10
1.135e+03 7.011e-13 2.250e-10
1.136e+03 6.995e-13 2.245e-10
1.138e+03 6.979e-13 2.240e-10
1.139e+03 6.963e-13 2.235e-10
1.140e+03 6.947e-13 2.229e-10
1.142e+03 6.931e-13 2.224e-10
1.143e+03 6.916e-13 2.219e-10
1.144e+03 6.900e-13 2.214e-10
1.146e+03 6.884e-13 2.209e-10
1.147e+03 6.869e-13 2.204e-10
1.148e+03 6.853e-13 2.199e-10
1.150e+03 6.837e-13 2.194e-10
1.151e+03 6.822e-13 2.189e-10
1.152e+03 6.807e-13 2.184e-10
1.154e+03 6.791e-13 2.179e-10
1.155e+03 6.776e-13 2.174e-10
1.156e+03 6.760e-13 2.170e-10
1.158e+03 6.745e-13 2.165e-10
1.159e+03 6.730e-13 2.160e-10
1.160e+03 6.715e-13 2.155e-10
1.162e+03 6.699e-13 2.150e-10
1.163e+03 6.684e-13 2.145e-10
1.165e+03 6.669e-13 2.140e-10
1.166e+03 6.654e-13 2.135e-10
1.167e+03 6.639e-13 2.131e-10
1.169e+03 6.624e-13 2.126e-10
1.170e+03 6.609e-13 2.121e-10
1.171e+03 6.594e-13 2.116e-10
1.173e+03 6.579e-13 2.111e-10
1.174e+03 6.564e-13 2.106e-10
1.176e+03 6.549e-13 2.102e-10
1.177e+03 6.534e-13 2.097e-10
1.178e+03 6.519e-13 2.092e-10
1.180e+03 6.504e-13 2.087e-10
1.181e+03 6.490e-13 2.083e-10
1.182e+03 6.475e-13 2.078e-10
1.184e+03 6.460e-13 2.073e-10
1.185e+03 6.446e-13 2.069e-10
1.187e+03 6.431e-13 2.064e-10
1.188e+03 6.417e-13 2.059e-10
1.189e+03 6.402e-13 2.055e-10
1.191e+03 6.388e-13 2.050e-10
1.192e+03 6.373e-13 2.045e-10
1.194e+03 6.359e-13 2.041e-10
1.195e+03 6.344e-13 2.036e-10
1.196e+03 6.330e-13 2.031e-10
1.198e+03 6.316e-13 2.027e-10
1.199e+03 6.302e-13 2.022e-10
1.201e+03 6.288e-13 2.018e-10
1.202e+03 6.273e-13 2.013e-10
1.203e+03 6.259e-13 2.009e-10
1.205e+03 6.245e-13 2.004e-10
1.206e+03 6.231e-13 2.000e-10
1.208e+03 6.217e-13 1.995e-10
1.209e+03 6.203e-13 1.991e-10
1.211e+03 6.188e-13 1.986e-10
1.212e+03 6.175e-13 1.982e-10
1.213e+03 6.161e-13 1.977e-10
1.215e+03 6.147e-13 1.973e-10
1.216e+03 6.133e-13 1.968e-10
1.218e+03 6.119e-13 1.964e-10
1.219e+03 6.105e-13 1.959e-10
1.221e+03 6.091e-13 1.955e-10
1.222e+03 6.078e-13 1.950e-10
1.223e+03 6.064e-13 1.946e-10
1.225e+03 6.050e-13 1.942e-10
1.226e+03 6.037e-13 1.937e-10
1.228e+03 6.023e-13 1.933e-10
1.229e+03 6.009e-13 1.928e-10
1.231e+03 5.996e-13 1.924e-10
1.232e+03 5.982e-13 1.920e-10
1.233e+03 5.969e-13 1.915e-10
1.235e+03 5.955e-13 1.911e-10
1.236e+03 5.942e-13 1.907e-10
1.238e+03 5.928e-13 1.903e-10
1.239e+03 5.915e-13 1.898e-10
1.241e+03 5.902e-13 1.894e-10
1.242e+03 5.889e-13 1.890e-10
1.244e+03 5.875e-13 1.885e-10
1.245e+03 5.862e-13 1.881e-10
1.247e+03 5.849e-13 1.877e-10
1.248e+03 5.835e-13 1.873e-10
1.250e+03 5.822e-13 1.868e-10
1.251e+03 5.809e-13 1.864e-10
1.252e+03 5.796e-13 1.860e-10
1.254e+03 5.783e-13 1.856e-10
1.255e+03 5.770e-13 1.852e-10
1.257e+03 5.757e-13 1.848e-10
1.258e+03 5.744e-13 1.843e-10
1.260e+03 5.731e-13 1.839e-10
1.261e+03 5.718e-13 1.835e-10
1.263e+03 5.705e-13 1.831e-10
1.264e+03 5.693e-13 1.827e-10
1.266e+03 5.680e-13 1.823e-10
1.267e+03 5.667e-13 1.819e-10
1.269e+03 5.654e-13 1.814e-10
1.270e+03 5.641e-13 1.810e-10
1.272e+03 5.629e-13 1.806e-10
1.273e+03 5.616e-13 1.802e-10
1.275e+03 5.603e-13 1.798e-10
1.276e+03 5.591e-13 1.794e-10
1.278e+03 5.578e-13 1.790e-10
1.279e+03 5.566e-13 1.786e-10
1.281e+03 5.553e-13 1.782e-10
1.282e+03 5.541e-13 1.778e-10
1.284e+03 5.528e-13 1.774e-10
1.285e+03 5.516e-13 1.770e-10
1.287e+03 5.503e-13 1.766e-10
1.288e+03 5.491e-13 1.762e-10
1.290e+03 5.479e-13 1.758e-10
1.291e+03 5.467e-13 1.754e-10
1.293e+03 5.454e-13 1.750e-10
1.294e+03 5.442e-13 1.746e-10
1.296e+03 5.430e-13 1.742e-10
1.297e+03 5.417e-13 1.739e-10
1.299e+03 5.405e-13 1.735e-10
1.300e+03 5.393e-13 1.731e-10
1.302e+03 5.381e-13 1.727e-10
1.303e+03 5.369e-13 1.723e-10
1.305e+03 5.357e-13 1.719e-10
1.306e+03 5.345e-13 1.715e-10
1.308e+03 5.333e-13 1.711e-10
1.310e+03 5.321e-13 1.708e-10
1.311e+03 5.309e-13 1.704e-10
1.313e+03 5.297e-13 1.700e-10
1.314e+03 5.285e-13 1.696e-10
1.316e+03 5.273e-13 1.692e-10
1.317e+03 5.261e-13 1.688e-10
1.319e+03 5.250e-13 1.685e-10
1.320e+03 5.238e-13 1.681e-10
1.322e+03 5.226e-13 1.677e-10
1.323e+03 5.214e-13 1.673e-10
1.325e+03 5.203e-13 1.670e-10
1.327e+03 5.191e-13 1.666e-10
1.328e+03 5.179e-13 1.662e-10
1.330e+03 5.168e-13 1.658e-10
1.331e+03 5.156e-13 1.655e-10
1.333e+03 5.144e-13 1.651e-10
1.334e+03 5.133e-13 1.647e-10
1.336e+03 5.122e-13 1.644e-10
1.338e+03 5.110e-13 1.640e-10
1.339e+03 5.099e-13 1.636e-10
1.341e+03 5.087e-13 1.633e-10
1.342e+03 5.076e-13 1.629e-10
1.344e+03 5.064e-13 1.625e-10
1.345e+03 5.053e-13 1.622e-10
1.347e+03 5.042e-13 1.618e-10
1.349e+03 5.031e-13 1.614e-10
1.350e+03 5.019e-13 1.611e-10
1.352e+03 5.008e-13 1.607e-10
1.353e+03 4.997e-13 1.604e-10
1.355e+03 4.986e-13 1.600e-10
1.356e+03 4.975e-13 1.596e-10
1.358e+03 4.963e-13 1.593e-10
1.360e+03 4.952e-13 1.589e-10
1.361e+03 4.941e-13 1.586e-10
1.363e+03 4.930e-13 1.582e-10
1.364e+03 4.919e-13 1.579e-10
1.366e+03 4.908e-13 1.575e-10
1.368e+03 4.897e-13 1.572e-10
1.369e+03 4.886e-13 1.568e-10
1.371e+03 4.875e-13 1.565e-10
1.373e+03 4.864e-13 1.561e-10
1.374e+03 4.853e-13 1.558e-10
1.376e+03 4.843e-13 1.554e-10
1.377e+03 4.832e-13 1.551e-10
1.379e+03 4.821e-13 1.547e-10
1.381e+03 4.810e-13 1.544e-10
1.382e+03 4.799e-13 1.540e-10
1.384e+03 4.789e-13 1.537e-10
1.385e+03 4.778e-13 1.533e-10
1.387e+03 4.768e-13 1.530e-10
1.389e+03 4.757e-13 1.527e-10
1.390e+03 4.746e-13 1.523e-10
1.392e+03 4.736e-13 1.520e-10
1.394e+03 4.725e-13 1.516e-10
1.395e+03 4.715e-13 1.513e-10
1.397e+03 4.704e-13 1.510e-10
1.399e+03 4.694e-13 1.506e-10
1.400e+03 4.683e-13 1.503e-10
1.402e+03 4.673e-13 1.500e-10
1.403e+03 4.662e-13 1.496e-10
1.405e+03 4.652e-13 1.493e-10
1.407e+03 4.642e-13 1.490e-10
1.408e+03 4.631e-13 1.486e-10
1.410e+03 4.621e-13 1.483e-10
1.412e+03 4.610e-13 1.480e-10
1.413e+03 4.600e-13 1.476e-10
1.415e+03 4.590e-13 1.473e-10
1.417e+03 4.580e-13 1.470e-10
1.418e+03 4.569e-13 1.466e-10
1.420e+03 4.559e-13 1.463e-10
1.422e+03 4.549e-13 1.460e-10
1.423e+03 4.539e-13 1.457e-10
1.425e+03 4.529e-13 1.453e-10
1.427e+03 4.519e-13 1.450e-10
1.428e+03 4.509e-13 1.447e-10
1.430e+03 4.499e-13 1.444e-10
1.432e+03 4.489e-13 1.441e-10
1.433e+03 4.479e-13 1.437e-10
1.435e+03 4.469e-13 1.434e-10
1.437e+03 4.459e-13 1.431e-10
1.438e+03 4.449e-13 1.428e-10
1.440e+03 4.439e-13 1.425e-10
1.442e+03 4.429e-13 1.421e-10
1.444e+03 4.419e-13 1.418e-10
1.445e+03 4.409e-13 1.415e-10
1.447e+03 4.400e-13 1.412e-10
1.449e+03 4.390e-13 1.409e-10
1.450e+03 4.380e-13 1.406e-10
1.452e+03 4.370e-13 1.403e-10
1.454e+03 4.361e-13 1.399e-10
1.455e+03 4.351e-13 1.396e-10
1.457e+03 4.341e-13 1.393e-10
1.459e+03 4.332e-13 1.390e-10
1.461e+03 4.322e-13 1.387e-10
1.462e+03 4.313e-13 1.384e-10
1.464e+03 4.303e-13 1.381e-10
1.466e+03 4.293e-13 1.378e-10
1.467e+03 4.284e-13 1.375e-10
1.469e+03 4.274e-13 1.372e-10
1.471e+03 4.265e-13 1.369e-10
1.473e+03 4.255e-13 1.366e-10
1.474e+03 4.246e-13 1.363e-10
1.476e+03 4.237e-13 1.360e-10
1.478e+03 4.227e-13 1.357e-10
1.480e+03 4.218e-13 1.354e-10
1.481e+03 4.208e-13 1.351e-10
1.483e+03 4.199e-13 1.348e-10
1.485e+03 4.190e-13 1.345e-10
1.487e+03 4.180e-13 1.342e-10
1.488e+03 4.171e-13 1.339e-10
1.490e+03 4.162e-13 1.336e-10
1.492e+03 4.153e-13 1.333e-10
1.494e+03 4.144e-13 1.330e-10
1.495e+03 4.134e-13 1.327e-10
1.497e+03 4.125e-13 1.324e-10
1.499e+03 4.116e-13 1.321e-10
1.501e+03 4.107e-13 1.318e-10
1.502e+03 4.098e-13 1.315e-10
1.504e+03 4.089e-13 1.312e-10
1.506e+03 4.080e-13 1.309e-10
1.508e+03 4.071e-13 1.306e-10
1.509e+03 4.062e-13 1.303e-10
1.511e+03 4.053e-13 1.301e-10
1.513e+03 4.044e-13 1.298e-10
1.515e+03 4.035e-13 1.295e-10
1.516e+03 4.026e-13 1.292e-10
1.518e+03 4.017e-13 1.289e-10
1.520e+03 4.008e-13 1.286e-10
1.522e+03 3.999e-13 1.283e-10
1.524e+03 3.991e-13 1.281e-10
1.525e+03 3.982e-13 1.278e-10
1.527e+03 3.973e-13 1.275e-10
1.529e+03 3.964e-13 1.272e-10
1.531e+03 3.955e-13 1.269e-10
1.533e+03 3.947e-13 1.267e-10
1.534e+03 3.938e-13 1.264e-10
1.536e+03 3.929e-13 1.261e-10
1.538e+03 3.921e-13 1.258e-10
1.540e+03 3.912e-13 1.255e-10
1.542e+03 3.903e-13 1.253e-10
1.543e+03 3.895e-13 1.250e-10
1.545e+03 3.886e-13 1.247e-10
1.547e+03 3.878e-13 1.244e-10
1.549e+03 3.869e-13 1.242e-10
1.551e+03 3.860e-13 1.239e-10
1.553e+03 3.852e-13 1.236e-10
1.554e+03 3.843e-13 1.233e-10
1.556e+03 3.835e-13 1.231e-10
1.558e+03 3.827e-13 1.228e-10
1.560e+03 3.818e-13 1.225e-10
1.562e+03 3.810e-13 1.223e-10
1.564e+03 3.801e-13 1.220e-10
1.565e+03 3.793e-13 1.217e-10
1.567e+03 3.785e-13 1.215e-10
1.569e+03 3.776e-13 1.212e-10
1.571e+03 3.768e-13 1.209e-10
1.573e+03 3.760e-13 1.207e-10
1.575e+03 3.751e-13 1.204e-10
1.576e+03 3.743e-13 1.201e-10
1.578e+03 3.735e-13 1.199e-10
1.580e+03 3.727e-13 1.196e-10
1.582e+03 3.719e-13 1.193e-10
1.584e+03 3.710e-13 1.191e-10
1.586e+03 3.702e-13 1.188e-10
1.588e+03 3.694e-13 1.186e-10
1.589e+03 3.686e-13 1.183e-10
1.591e+03 3.678e-13 1.180e-10
1.593e+03 3.670e-13 1.178e-10
1.595e+03 3.662e-13 1.175e-10
1.597e+03 3.654e-13 1.173e-10
1.599e+03 3.646e-13 1.170e-10
1.601e+03 3.638e-13 1.167e-10
1.602e+03 3.630e-13 1.165e-10
1.604e+03 3.622e-13 1.162e-10
1.606e+03 3.614e-13 1.160e-10
1.608e+03 3.606e-13 1.157e-10
1.610e+03 3.598e-13 1.155e-10
1.612e+03 3.590e-13 1.152e-10
1.614e+03 3.582e-13 1.150e-10
1.616e+03 3.574e-13 1.147e-10
1.618e+03 3.566e-13 1.145e-10
1.620e+03 3.559e-13 1.142e-10
1.621e+03 3.551e-13 1.140e-10
1.623e+03 3.543e-13 1.137e-10
1.625e+03 3.535e-13 1.135e-10
1.627e+03 3.528e-13 1.132e-10
1.629e+03 3.520e-13 1.130e-10
1.631e+03 3.512e-13 1.127e-10
1.633e+03 3.505e-13 1.125e-10
1.635e+03 3.497e-13 1.122e-10
1.637e+03 3.489e-13 1.120e-10
1.639e+03 3.482e-13 1.117e-10
1.641e+03 3.474e-13 1.115e-10
1.642e+03 3.466e-13 1.112e-10
1.644e+03 3.459e-13 1.110e-10
1.646e+03 3.451e-13 1.108e-10
1.648e+03 3.444e-13 1.105e-10
1.650e+03 3.436e-13 1.103e-10
1.652e+03 3.429e-13 1.100e-10
1.654e+03 3.421e-13 1.098e-10
1.656e+03 3.414e-13 1.095e-10
1.658e+03 3.406e-13 1.093e-10
1.660e+03 3.399e-13 1.091e-10
1.662e+03 3.391e-13 1.088e-10
1.664e+03 3.384e-13 1.086e-10
1.666e+03 3.377e-13 1.084e-10
1.668e+03 3.369e-13 1.081e-10
1.670e+03 3.362e-13 1.079e-10
1.672e+03 3.355e-13 1.077e-10
1.674e+03 3.347e-13 1.074e-10
1.676e+03 3.340e-13 1.072e-10
1.678e+03 3.333e-13 1.070e-10
1.680e+03 3.325e-13 1.067e-10
1.682e+03 3.318e-13 1.065e-10
1.684e+03 3.311e-13 1.062e-10
1.685e+03 3.304e-13 1.060e-10
1.687e+03 3.297e-13 1.058e-10
1.689e+03 3.289e-13 1.056e-10
1.691e+03 3.282e-13 1.053e-10
1.693e+03 3.275e-13 1.051e-10
1.695e+03 3.268e-13 1.049e-10
1.697e+03 3.261e-13 1.046e-10
1.699e+03 3.254e-13 1.044e-10
1.701e+03 3.247e-13 1.042e-10
1.703e+03 3.240e-13 1.040e-10
1.705e+03 3.233e-13 1.037e-10
1.707e+03 3.225e-13 1.035e-10
1.709e+03 3.218e-13 1.033e-10
1.711e+03 3.212e-13 1.031e-10
1.713e+03 3.204e-13 1.028e-10
1.715e+03 3.197e-13 1.026e-10
1.717e+03 3.191e-13 1.024e-10
1.719e+03 3.184e-13 1.022e-10
1.721e+03 3.177e-13 1.019e-10
1.723e+03 3.170e-13 1.017e-10
1.725e+03 3.163e-13 1.015e-10
1.728e+03 3.156e-13 1.013e-10
1.730e+03 3.149e-13 1.011e-10
1.732e+03 3.142e-13 1.008e-10
1.734e+03 3.136e-13 1.006e-10
1.736e+03 3.129e-13 1.004e-10
1.738e+03 3.122e-13 1.002e-10
1.740e+03 3.115e-13 9.997e-11
1.742e+03 3.108e-13 9.975e-11
1.744e+03 3.102e-13 9.954e-11
1.746e+03 3.095e-13 9.933e-11
1.748e+03 3.088e-13 9.911e-11
1.750e+03 3.082e-13 9.889e-11
1.752e+03 3.075e-13 9.868e-11
1.754e+03 3.068e-13 9.847e-11
1.756e+03 3.062e-13 9.825e-11
1.758e+03 3.055e-13 9.804e-11
1.760e+03 3.048e-13 9.783e-11
1.762e+03 3.042e-13 9.762e-11
1.764e+03 3.035e-13 9.740e-11
1.766e+03 3.029e-13 9.720e-11
1.769e+03 3.022e-13 9.699e-11
1.771e+03 3.016e-13 9.678e-11
1.773e+03 3.009e-13 9.657e-11
1.775e+03 3.003e-13 9.636e-11
1.777e+03 2.996e-13 9.615e-11
1.779e+03 2.990e-13 9.594e-11
1.781e+03 2.983e-13 9.574e-11
1.783e+03 2.977e-13 9.553e-11
1.785e+03 2.970e-13 9.532e-11
1.787e+03 2.964e-13 9.512e-11
1.789e+03 2.958e-13 9.491e-11
1.792e+03 2.951e-13 9.471e-11
1.794e+03 2.945e-13 9.451e-11
1.796e+03 2.939e-13 9.430e-11
1.798e+03 2.932e-13 9.410e-11
1.800e+03 2.926e-13 9.390e-11
1.802e+03 2.920e-13 9.369e-11
1.804e+03 2.913e-13 9.349e-11
1.806e+03 2.907e-13 9.329e-11
1.808e+03 2.901e-13 9.309e-11
1.811e+03 2.894e-13 9.289e-11
1.813e+03 2.888e-13 9.269e-11
1.815e+03 2.882e-13 9.249e-11
1.817e+03 2.876e-13 9.229e-11
1.819e+03 2.870e-13 9.209e-11
1.821e+03 2.863e-13 9.189e-11
1.823e+03 2.857e-13 9.169e-11
1.825e+03 2.851e-13 9.150e-11
1.828e+03 2.845e-13 9.130e-11
1.830e+03 2.839e-13 9.111e-11
1.832e+03 2.833e-13 9.091e-11
1.834e+03 2.827e-13 9.072e-11
1.836e+03 2.821e-13 9.052e-11
1.838e+03 2.815e-13 9.032e-11
1.841e+03 2.809e-13 9.013e-11
1.843e+03 2.803e-13 8.994e-11
1.845e+03 2.797e-13 8.975e-11
1.847e+03 2.791e-13 8.955e-11
1.849e+03 2.785e-13 8.936e-11
1.851e+03 2.779e-13 8.917e-11
1.854e+03 2.773e-13 8.898e-11
1.856e+03 2.767e-13 8.879e-11
1.858e+03 2.761e-13 8.860e-11
1.860e+03 2.755e-13 8.841e-11
1.862e+03 2.749e-13 8.822e-11
1.864e+03 2.743e-13 8.803e-11
1.867e+03 2.737e-13 8.784e-11
1.869e+03 2.731e-13 8.765e-11
1.871e+03 2.726e-13 8.747e-11
1.873e+03 2.720e-13 8.728e-11
1.875e+03 2.714e-13 8.709e-11
1.878e+03 2.708e-13 8.691e-11
1.880e+03 2.702e-13 8.672e-11
1.882e+03 2.697e-13 8.653e-11
1.884e+03 2.691e-13 8.635e-11
1.887e+03 2.685e-13 8.616e-11
1.889e+03 2.679e-13 8.598e-11
1.891e+03 2.674e-13 8.580e-11
1.893e+03 2.668e-13 8.561e-11
1.895e+03 2.662e-13 8.543e-11
1.898e+03 2.657e-13 8.525e-11
1.900e+03 2.651e-13 8.507e-11
1.902e+03 2.645e-13 8.489e-11
1.904e+03 2.640e-13 8.471e-11
1.907e+03 2.634e-13 8.453e-11
1.909e+03 2.628e-13 8.435e-11
1.911e+03 2.623e-13 8.417e-11
1.913e+03 2.617e-13 8.399e-11
1.916e+03 2.612e-13 8.381e-11
1.918e+03 2.606e-13 8.363e-11
1.920e+03 2.600e-13 8.345e-11
1.922e+03 2.595e-13 8.327e-11
1.925e+03 2.589e-13 8.310e-11
1.927e+03 2.584e-13 8.292e-11
1.929e+03 2.578e-13 8.274e-11
1.931e+03 2.573e-13 8.257e-11
1.934e+03 2.567e-13 8.239e-11
1.936e+03 2.562e-13 8.222e-11
1.938e+03 2.557e-13 8.204e-11
1.940e+03 2.551e-13 8.187e-11
1.943e+03 2.546e-13 8.169e-11
1.945e+03 2.540e-13 8.152e-11
1.947e+03 2.535e-13 8.135e-11
1.950e+03 2.530e-13 8.118e-11
1.952e+03 2.524e-13 8.100e-11
1.954e+03 2.519e-13 8.083e-11
1.956e+03 2.514e-13 8.066e-11
1.959e+03 2.508e-13 8.049e-11
1.961e+03 2.503e-13 8.032e-11
1.963e+03 2.498e-13 8.015e-11
1.966e+03 2.492e-13 7.998e-11
1.968e+03 2.487e-13 7.981e-11
1.970e+03 2.482e-13 7.964e-11
1.973e+03 2.476e-13 7.947e-11
1.975e+03 2.471e-13 7.930e-11
1.977e+03 2.466e-13 7.914e-11
1.979e+03 2.461e-13 7.897e-11
1.982e+03 2.456e-13 7.880e-11
1.984e+03 2.450e-13 7.864e-11
1.986e+03 2.445e-13 7.847e-11
1.989e+03 2.440e-13 7.830e-11
1.991e+03 2.435e-13 7.814e-11
1.993e+03 2.430e-13 7.797e-11
1.996e+03 2.425e-13 7.781e-11
1.998e+03 2.419e-13 7.764e-11
2.000e+03 2.414e-13 7.748e-11
2.003e+03 2.409e-13 7.732e-11
2.005e+03 2.404e-13 7.716e-11
2.008e+03 2.399e-13 7.699e-11
2.010e+03 2.394e-13 7.683e-11
2.012e+03 2.389e-13 7.667e-11
2.015e+03 2.384e-13 7.651e-11
2.017e+03 2.379e-13 7.635e-11
2.019e+03 2.374e-13 7.619e-11
2.022e+03 2.369e-13 7.603e-11
2.024e+03 2.364e-13 7.586e-11
2.027e+03 2.359e-13 7.571e-11
2.029e+03 2.354e-13 7.555e-11
2.031e+03 2.349e-13 7.539e-11
2.034e+03 2.344e-13 7.523e-11
2.036e+03 2.339e-13 7.507e-11
2.038e+03 2.334e-13 7.492e-11
2.041e+03 2.330e-13 7.476e-11
2.043e+03 2.325e-13 7.460e-11
2.046e+03 2.320e-13 7.444e-11
2.048e+03 2.315e-13 7.429e-11
2.050e+03 2.310e-13 7.413e-11
2.053e+03 2.305e-13 7.398e-11
2.055e+03 2.300e-13 7.382e-11
2.058e+03 2.296e-13 7.367e-11
2.060e+03 2.291e-13 7.351e-11
2.062e+03 2.286e-13 7.336e-11
2.065e+03 2.281e-13 7.320e-11
2.067e+03 2.276e-13 7.305e-11
2.070e+03 2.272e-13 7.290e-11
2.072e+03 2.267e-13 7.275e-11
2.075e+03 2.262e-13 7.259e-11
2.077e+03 2.257e-13 7.244e-11
2.080e+03 2.253e-13 7.229e-11
2.082e+03 2.248e-13 7.214e-11
2.084e+03 2.243e-13 7.199e-11
2.087e+03 2.239e-13 7.184e-11
2.089e+03 2.234e-13 7.169e-11
2.092e+03 2.229e-13 7.154e-11
2.094e+03 2.225e-13 7.139e-11
2.097e+03 2.220e-13 7.124e-11
2.099e+03 2.215e-13 7.109e-11
2.102e+03 2.211e-13 7.094e-11
2.104e+03 2.206e-13 7.080e-11
2.107e+03 2.202e-13 7.065e-11
2.109e+03 2.197e-13 7.050e-11
2.111e+03 2.192e-13 7.036e-11
2.114e+03 2.188e-13 7.021e-11
2.116e+03 2.183e-13 7.006e-11
2.119e+03 2.179e-13 6.992e-11
2.121e+03 2.174e-13 6.977e-11
2.124e+03 2.170e-13 6.963e-11
2.126e+03 2.165e-13 6.948e-11
2.129e+03 2.161e-13 6.934e-11
2.131e+03 2.156e-13 6.920e-11
2.134e+03 2.152e-13 6.905e-11
2.136e+03 2.147e-13 6.891e-11
2.139e+03 2.143e-13 6.876e-11
2.141e+03 2.138e-13 6.862e-11
2.144e+03 2.134e-13 6.848e-11
2.146e+03 2.130e-13 6.834e-11
2.149e+03 2.125e-13 6.820e-11
2.152e+03 2.121e-13 6.805e-11
2.154e+03 2.116e-13 6.791e-11
2.157e+03 2.112e-13 6.777e-11
2.159e+03 2.108e-13 6.763e-11
2.162e+03 2.103e-13 6.749e-11
2.164e+03 2.099e-13 6.735e-11
2.167e+03 2.094e-13 6.721e-11
2.169e+03 2.090e-13 6.708e-11
2.172e+03 2.086e-13 6.694e-11
2.174e+03 2.082e-13 6.680e-11
2.177e+03 2.077e-13 6.666e-11
2.179e+03 2.073e-13 6.652e-11
2.182e+03 2.069e-13 6.639e-11
2.185e+03 2.064e-13 6.625e-11
2.187e+03 2.060e-13 6.611e-11
2.190e+03 2.056e-13 6.598e-11
2.192e+03 2.052e-13 6.584e-11
2.195e+03 2.047e-13 6.571e-11
2.197e+03 2.043e-13 6.557e-11
2.200e+03 2.039e-13 6.543e-11
2.203e+03 2.035e-13 6.530e-11
2.205e+03 2.031e-13 6.517e-11
2.208e+03 2.026e-13 6.503e-11
2.210e+03 2.022e-13 6.490e-11
2.213e+03 2.018e-13 6.476e-11
2.216e+03 2.014e-13 6.463e-11
2.218e+03 2.010e-13 6.450e-11
2.221e+03 2.006e-13 6.436e-11
2.223e+03 2.002e-13 6.423e-11
2.226e+03 1.997e-13 6.410e-11
2.229e+03 1.993e-13 6.397e-11
2.231e+03 1.989e-13 6.384e-11
2.234e+03 1.985e-13 6.371e-11
2.236e+03 1.981e-13 6.358e-11
2.239e+03 1.977e-13 6.345e-11
2.242e+03 1.973e-13 6.332e-11
2.244e+03 1.969e-13 6.319e-11
2.247e+03 1.965e-13 6.306e-11
2.250e+03 1.961e-13 6.293e-11
2.252e+03 1.957e-13 6.280e-11
2.255e+03 1.953e-13 6.267e-11
2.258e+03 1.949e-13 6.255e-11
2.260e+03 1.945e-13 6.242e-11
2.263e+03 1.941e-13 6.229e-11
2.266e+03 1.937e-13 6.216e-11
2.268e+03 1.933e-13 6.204e-11
2.271e+03 1.929e-13 6.191e-11
2.274e+03 1.925e-13 6.178e-11
2.276e+03 1.921e-13 6.166e-11
2.279e+03 1.917e-13 6.153e-11
2.282e+03 1.914e-13 6.141e-11
2.284e+03 1.910e-13 6.128e-11
2.287e+03 1.906e-13 6.116e-11
2.290e+03 1.902e-13 6.103e-11
2.292e+03 1.898e-13 6.091e-11
2.295e+03 1.894e-13 6.078e-11
2.298e+03 1.890e-13 6.066e-11
2.300e+03 1.886e-13 6.054e-11
2.303e+03 1.883e-13 6.042e-11
2.306e+03 1.879e-13 6.029e-11
2.308e+03 1.875e-13 6.017e-11
2.311e+03 1.871e-13 6.005e-11
2.314e+03 1.867e-13 5.993e-11
2.317e+03 1.864e-13 5.980e-11
2.319e+03 1.860e-13 5.968e-11
2.322e+03 1.856e-13 5.956e-11
2.325e+03 1.852e-13 5.944e-11
2.328e+03 1.849e-13 5.932e-11
2.330e+03 1.845e-13 5.920e-11
2.333e+03 1.841e-13 5.908e-11
2.336e+03 1.837e-13 5.896e-11
2.339e+03 1.834e-13 5.884e-11
2.341e+03 1.830e-13 5.873e-11
2.344e+03 1.826e-13 5.861e-11
2.347e+03 1.823e-13 5.849e-11
2.349e+03 1.819e-13 5.837e-11
2.352e+03 1.815e-13 5.825e-11
2.355e+03 1.812e-13 5.813e-11
2.358e+03 1.808e-13 5.802e-11
2.361e+03 1.804e-13 5.790e-11
2.363e+03 1.801e-13 5.779e-11
2.366e+03 1.797e-13 5.767e-11
2.369e+03 1.793e-13 5.755e-11
2.372e+03 1.790e-13 5.744e-11
2.374e+03 1.786e-13 5.732e-11
2.377e+03 1.783e-13 5.721e-11
2.380e+03 1.779e-13 5.709e-11
2.383e+03 1.775e-13 5.698e-11
2.386e+03 1.772e-13 5.686e-11
2.388e+03 1.768e-13 5.675e-11
2.391e+03 1.765e-13 5.663e-11
2.394e+03 1.761e-13 5.652e-11
2.397e+03 1.758e-13 5.641e-11
2.400e+03 1.754e-13 5.630e-11
2.402e+03 1.751e-13 5.618e-11
2.405e+03 1.747e-13 5.607e-11
2.408e+03 1.744e-13 5.596e-11
2.411e+03 1.740e-13 5.585e-11
2.414e+03 1.737e-13 5.573e-11
2.417e+03 1.733e-13 5.562e-11
2.419e+03 1.730e-13 5.551e-11
2.422e+03 1.726e-13 5.540e-11
2.425e+03 1.723e-13 5.529e-11
2.428e+03 1.719e-13 5.518e-11
2.431e+03 1.716e-13 5.507e-11
2.434e+03 1.713e-13 5.496e-11
2.437e+03 1.709e-13 5.485e-11
2.439e+03 1.706e-13 5.474e-11
2.442e+03 1.702e-13 5.463e-11
2.445e+03 1.699e-13 5.452e-11
2.448e+03 1.696e-13 5.442e-11
2.451e+03 1.692e-13 5.431e-11
2.454e+03 1.689e-13 5.420e-11
2.457e+03 1.686e-13 5.409e-11
2.460e+03 1.682e-13 5.398e-11
2.462e+03 1.679e-13 5.388e-11
2.465e+03 1.676e-13 5.377e-11
2.468e+03 1.672e-13 5.366e-11
2.471e+03 1.669e-13 5.356e-11
2.474e+03 1.666e-13 5.345e-11
2.477e+03 1.662e-13 5.335e-11
2.480e+03 1.659e-13 5.324e-11
2.483e+03 1.656e-13 5.314e-11
2.486e+03 1.653e-13 5.303e-11
2.489e+03 1.649e-13 5.293e-11
2.492e+03 1.646e-13 5.282e-11
2.494e+03 1.643e-13 5.272e-11
2.497e+03 1.640e-13 5.261e-11
2.500e+03 1.636e-13 5.251e-11
2.503e+03 1.633e-13 5.240e-11
2.506e+03 1.630e-13 5.230e-11
2.509e+03 1.627e-13 5.220e-11
2.512e+03 1.623e-13 5.210e-11
2.515e+03 1.620e-13 5.199e-11
2.518e+03 1.617e-13 5.189e-11
2.521e+03 1.614e-13 5.179e-11
2.524e+03 1.611e-13 5.169e-11
2.527e+03 1.608e-13 5.159e-11
2.530e+03 1.604e-13 5.149e-11
2.533e+03 1.601e-13 5.138e-11
2.536e+03 1.598e-13 5.128e-11
2.539e+03 1.595e-13 5.118e-11
2.542e+03 1.592e-13 5.108e-11
2.545e+03 1.589e-13 5.098e-11
2.548e+03 1.586e-13 5.088e-11
2.551e+03 1.582e-13 5.078e-11
2.554e+03 1.579e-13 5.068e-11
2.557e+03 1.576e-13 5.058e-11
2.560e+03 1.573e-13 5.049e-11
2.563e+03 1.570e-13 5.039e-11
2.566e+03 1.567e-13 5.029e-11
2.569e+03 1.564e-13 5.019e-11
2.572e+03 1.561e-13 5.009e-11
2.575e+03 1.558e-13 5.000e-11
2.578e+03 1.555e-13 4.990e-11
2.581e+03 1.552e-13 4.980e-11
2.584e+03 1.549e-13 4.970e-11
2.587e+03 1.546e-13 4.961e-11
2.590e+03 1.543e-13 4.951e-11
2.593e+03 1.540e-13 4.941e-11
2.596e+03 1.537e-13 4.932e-11
2.599e+03 1.534e-13 4.922e-11
2.602e+03 1.531e-13 4.913e-11
2.605e+03 1.528e-13 4.903e-11
2.608e+03 1.525e-13 4.894e-11
2.611e+03 1.522e-13 4.884e-11
2.614e+03 1.519e-13 4.875e-11
2.617e+03 1.516e-13 4.865e-11
2.620e+03 1.513e-13 4.856e-11
2.624e+03 1.510e-13 4.847e-11
2.627e+03 1.507e-13 4.837e-11
2.630e+03 1.504e-13 4.828e-11
2.633e+03 1.502e-13 4.819e-11
2.636e+03 1.499e-13 4.809e-11
2.639e+03 1.496e-13 4.800e-11
2.642e+03 1.493e-13 4.791e-11
2.645e+03 1.490e-13 4.782e-11
2.648e+03 1.487e-13 4.772e-11
2.651e+03 1.484e-13 4.763e-11
2.655e+03 1.481e-13 4.754e-11
2.658e+03 1.479e-13 4.745e-11
2.661e+03 1.476e-13 4.736e-11
2.664e+03 1.473e-13 4.727e-11
2.667e+03 1.470e-13 4.717e-11
2.670e+03 1.467e-13 4.708e-11
2.673e+03 1.464e-13 4.700e-11
2.676e+03 1.462e-13 4.691e-11
2.680e+03 1.459e-13 4.682e-11
2.683e+03 1.456e-13 4.672e-11
2.686e+03 1.453e-13 4.664e-11
2.689e+03 1.450e-13 4.655e-11
2.692e+03 1.448e-13 4.646e-11
2.695e+03 1.445e-13 4.637e-11
2.698e+03 1.442e-13 4.628e-11
2.702e+03 1.439e-13 4.619e-11
2.705e+03 1.437e-13 4.610e-11
2.708e+03 1.434e-13 4.602e-11
2.711e+03 1.431e-13 4.593e-11
2.714e+03 1.428e-13 4.584e-11
2.718e+03 1.426e-13 4.575e-11
2.721e+03 1.423e-13 4.567e-11
2.724e+03 1.420e-13 4.558e-11
2.727e+03 1.418e-13 4.549e-11
2.730e+03 1.415e-13 4.541e-11
2.734e+03 1.412e-13 4.532e-11
2.737e+03 1.410e-13 4.524e-11
2.740e+03 1.407e-13 4.515e-11
2.743e+03 1.404e-13 4.506e-11
2.746e+03 1.402e-13 4.498e-11
2.750e+03 1.399e-13 4.489e-11
2.753e+03 1.396e-13 4.481e-11
2.756e+03 1.394e-13 4.472e-11
2.759e+03 1.391e-13 4.464e-11
2.763e+03 1.388e-13 4.456e-11
2.766e+03 1.386e-13 4.447e-11
2.769e+03 1.383e-13 4.439e-11
2.772e+03 1.381e-13 4.430e-11
2.776e+03 1.378e-13 4.422e-11
2.779e+03 1.375e-13 4.414e-11
2.782e+03 1.373e-13 4.405e-11
2.785e+03 1.370e-13 4.397e-11
2.789e+03 1.368e-13 4.389e-11
2.792e+03 1.365e-13 4.381e-11
2.795e+03 1.363e-13 4.373e-11
2.798e+03 1.360e-13 4.364e-11
2.802e+03 1.357e-13 4.356e-11
2.805e+03 1.355e-13 4.348e-11
2.808e+03 1.352e-13 4.340e-11
2.812e+03 1.350e-13 4.332e-11
2.815e+03 1.347e-13 4.324e-11
2.818e+03 1.345e-13 4.316e-11
2.822e+03 1.342e-13 4.308e-11
2.825e+03 1.340e-13 4.299e-11
2.828e+03 1.337e-13 4.291e-11
2.832e+03 1.335e-13 4.283e-11
2.835e+03 1.332e-13 4.275e-11
2.838e+03 1.330e-13 4.268e-11
2.842e+03 1.327e-13 4.260e-11
2.845e+03 1.325e-13 4.252e-11
2.848e+03 1.322e-13 4.244e-11
2.852e+03 1.320e-13 4.236e-11
2.855e+03 1.318e-13 4.228e-11
2.858e+03 1.315e-13 4.220e-11
2.862e+03 1.313e-13 4.212e-11
2.865e+03 1.310e-13 4.205e-11
2.868e+03 1.308e-13 4.197e-11
2.872e+03 1.305e-13 4.189e-11
2.875e+03 1.303e-13 4.181e-11
2.878e+03 1.301e-13 4.174e-11
2.882e+03 1.298e-13 4.166e-11
2.885e+03 1.296e-13 4.158e-11
2.889e+03 1.293e-13 4.151e-11
2.892e+03 1.291e-13 4.143e-11
2.895e+03 1.289e-13 4.135e-11
2.899e+03 1.286e-13 4.128e-11
2.902e+03 1.284e-13 4.120e-11
2.906e+03 1.282e-13 4.113e-11
2.909e+03 1.279e-13 4.105e-11
2.912e+03 1.277e-13 4.098e-11
2.916e+03 1.275e-13 4.090e-11
2.919e+03 1.272e-13 4.083e-11
2.923e+03 1.270e-13 4.075e-11
2.926e+03 1.268e-13 4.068e-11
2.930e+03 1.265e-13 4.060e-11
2.933e+03 1.263e-13 4.053e-11
2.936e+03 1.261e-13 4.045e-11
2.940e+03 1.258e-13 4.038e-11
2.943e+03 1.256e-13 4.031e-11
2.947e+03 1.254e-13 4.023e-11
2.950e+03 1.251e-13 4.016e-11
2.954e+03 1.249e-13 4.009e-11
2.957e+03 1.247e-13 4.001e-11
2.961e+03 1.245e-13 3.994e-11
2.964e+03 1.242e-13 3.987e-11
2.968e+03 1.240e-13 3.980e-11
2.971e+03 1.238e-13 3.972e-11
2.975e+03 1.236e-13 3.965e-11
2.978e+03 1.233e-13 3.958e-11
2.982e+03 1.231e-13 3.951e-11
2.985e+03 1.229e-13 3.944e-11
2.989e+03 1.227e-13 3.937e-11
2.992e+03 1.225e-13 3.930e-11
2.996e+03 1.222e-13 3.923e-11
2.999e+03 1.220e-13 3.915e-11
3.003e+03 1.218e-13 3.908e-11
3.006e+03 1.216e-13 3.901e-11
3.010e+03 1.214e-13 3.894e-11
3.013e+03 1.211e-13 3.887e-11
3.017e+03 1.209e-13 3.880e-11
3.020e+03 1.207e-13 3.873e-11
3.024e+03 1.205e-13 3.867e-11
3.027e+03 1.203e-13 3.860e-11
3.031e+03 1.201e-13 3.853e-11
3.035e+03 1.198e-13 3.846e-11
3.038e+03 1.196e-13 3.839e-11
3.042e+03 1.194e-13 3.832e-11
3.045e+03 1.192e-13 3.825e-11
3.049e+03 1.190e-13 3.818e-11
3.052e+03 1.188e-13 3.812e-11
3.056e+03 1.186e-13 3.805e-11
3.060e+03 1.184e-13 3.798e-11
3.063e+03 1.181e-13 3.791e-11
3.067e+03 1.179e-13 3.785e-11
3.070e+03 1.177e-13 3.778e-11
3.074e+03 1.175e-13 3.771e-11
3.078e+03 1.173e-13 3.765e-11
3.081e+03 1.171e-13 3.758e-11
3.085e+03 1.169e-13 3.751e-11
3.088e+03 1.167e-13 3.745e-11
3.092e+03 1.165e-13 3.738e-11
3.096e+03 1.163e-13 3.731e-11
3.099e+03 1.161e-13 3.725e-11
3.103e+03 1.159e-13 3.718e-11
3.107e+03 1.157e-13 3.712e-11
3.110e+03 1.155e-13 3.705e-11
3.114e+03 1.153e-13 3.699e-11
3.118e+03 1.151e-13 3.692e-11
3.121e+03 1.149e-13 3.686e-11
3.125e+03 1.147e-13 3.679e-11
3.129e+03 1.145e-13 3.673e-11
3.132e+03 1.143e-13 3.666e-11
3.136e+03 1.141e-13 3.660e-11
3.140e+03 1.139e-13 3.654e-11
3.143e+03 1.137e-13 3.647e-11
3.147e+03 1.135e-13 3.641e-11
3.151e+03 1.133e-13 3.635e-11
3.154e+03 1.131e-13 3.628e-11
3.158e+03 1.129e-13 3.622e-11
3.162e+03 1.127e-13 3.616e-11
3.166e+03 1.125e-13 3.609e-11
3.169e+03 1.123e-13 3.603e-11
3.173e+03 1.121e-13 3.597e-11
3.177e+03 1.119e-13 3.591e-11
3.180e+03 1.117e-13 3.584e-11
3.184e+03 1.115e-13 3.578e-11
3.188e+03 1.113e-13 3.572e-11
3.192e+03 1.111e-13 3.566e-11
3.195e+03 1.109e-13 3.560e-11
3.199e+03 1.107e-13 3.554e-11
3.203e+03 1.105e-13 3.548e-11
3.207e+03 1.104e-13 3.541e-11
3.210e+03 1.102e-13 3.535e-11
3.214e+03 1.100e-13 3.529e-11
3.218e+03 1.098e-13 3.523e-11
3.222e+03 1.096e-13 3.517e-11
3.226e+03 1.094e-13 3.511e-11
3.229e+03 1.092e-13 3.505e-11
3.233e+03 1.090e-13 3.499e-11
3.237e+03 1.089e-13 3.493e-11
3.241e+03 1.087e-13 3.487e-11
3.245e+03 1.085e-13 3.481e-11
3.248e+03 1.083e-13 3.475e-11
3.252e+03 1.081e-13 3.470e-11
3.256e+03 1.079e-13 3.464e-11
3.260e+03 1.077e-13 3.458e-11
3.264e+03 1.076e-13 3.452e-11
3.267e+03 1.074e-13 3.446e-11
3.271e+03 1.072e-13 3.440e-11
3.275e+03 1.070e-13 3.434e-11
3.279e+03 1.068e-13 3.429e-11
3.283e+03 1.067e-13 3.423e-11
3.287e+03 1.065e-13 3.417e-11
3.291e+03 1.063e-13 3.411e-11
3.294e+03 1.061e-13 3.406e-11
3.298e+03 1.059e-13 3.400e-11
3.302e+03 1.058e-13 3.394e-11
3.306e+03 1.056e-13 3.388e-11
3.310e+03 1.054e-13 3.383e-11
3.314e+03 1.052e-13 3.377e-11
3.318e+03 1.051e-13 3.371e-11
3.322e+03 1.049e-13 3.366e-11
3.325e+03 1.047e-13 3.360e-11
3.329e+03 1.045e-13 3.355e-11
3.333e+03 1.044e-13 3.349e-11
3.337e+03 1.042e-13 3.343e-11
3.341e+03 1.040e-13 3.338e-11
3.345e+03 1.038e-13 3.332e-11
3.349e+03 1.037e-13 3.327e-11
3.353e+03 1.035e-13 3.321e-11
3.357e+03 1.033e-13 3.316e-11
3.361e+03 1.032e-13 3.310e-11
3.365e+03 1.030e-13 3.305e-11
3.369e+03 1.028e-13 3.299e-11
3.373e+03 1.026e-13 3.294e-11
3.377e+03 1.025e-13 3.289e-11
3.381e+03 1.023e-13 3.283e-11
3.385e+03 1.021e-13 3.278e-11
3.389e+03 1.020e-13 3.272e-11
3.393e+03 1.018e-13 3.267e-11
3.397e+03 1.016e-13 3.262e-11
3.401e+03 1.015e-13 3.256e-11
3.404e+03 1.013e-13 3.251e-11
3.408e+03 1.011e-13 3.246e-11
3.413e+03 1.010e-13 3.240e-11
3.416e+03 1.008e-13 3.235e-11
3.421e+03 1.006e-13 3.230e-11
3.425e+03 1.005e-13 3.225e-11
3.429e+03 1.003e-13 3.219e-11
3.433e+03 1.002e-13 3.214e-11
3.437e+03 1.000e-13 3.209e-11
3.441e+03 9.983e-14 3.204e-11
3.445e+03 9.967e-14 3.199e-11
3.449e+03 9.951e-14 3.193e-11
3.453e+03 9.935e-14 3.188e-11
3.457e+03 9.919e-14 3.183e-11
3.461e+03 9.903e-14 3.178e-11
3.465e+03 9.887e-14 3.173e-11
3.469e+03 9.871e-14 3.168e-11
3.473e+03 9.856e-14 3.163e-11
3.477e+03 9.840e-14 3.158e-11
3.481e+03 9.824e-14 3.153e-11
3.485e+03 9.808e-14 3.148e-11
3.489e+03 9.793e-14 3.143e-11
3.494e+03 9.777e-14 3.138e-11
3.498e+03 9.762e-14 3.133e-11
3.502e+03 9.746e-14 3.128e-11
3.506e+03 9.731e-14 3.123e-11
3.510e+03 9.715e-14 3.118e-11
3.514e+03 9.700e-14 3.113e-11
3.518e+03 9.684e-14 3.108e-11
3.522e+03 9.669e-14 3.103e-11
3.527e+03 9.654e-14 3.098e-11
3.531e+03 9.639e-14 3.093e-11
3.535e+03 9.624e-14 3.088e-11
3.539e+03 9.608e-14 3.083e-11
3.543e+03 9.593e-14 3.079e-11
3.547e+03 9.578e-14 3.074e-11
3.551e+03 9.563e-14 3.069e-11
3.556e+03 9.548e-14 3.064e-11
3.560e+03 9.533e-14 3.059e-11
3.564e+03 9.518e-14 3.055e-11
3.568e+03 9.504e-14 3.050e-11
3.572e+03 9.489e-14 3.045e-11
3.577e+03 9.474e-14 3.040e-11
3.581e+03 9.459e-14 3.036e-11
3.585e+03 9.445e-14 3.031e-11
3.589e+03 9.430e-14 3.026e-11
3.593e+03 9.416e-14 3.022e-11
3.598e+03 9.401e-14 3.017e-11
3.602e+03 9.386e-14 3.012e-11
3.606e+03 9.372e-14 3.008e-11
3.610e+03 9.358e-14 3.003e-11
3.614e+03 9.343e-14 2.998e-11
3.619e+03 9.329e-14 2.994e-11
3.623e+03 9.315e-14 2.989e-11
3.627e+03 9.300e-14 2.985e-11
3.632e+03 9.286e-14 2.980e-11
3.636e+03 9.272e-14 2.975e-11
3.640e+03 9.258e-14 2.971e-11
3.644e+03 9.244e-14 2.966e-11
3.649e+03 9.230e-14 2.962e-11
3.653e+03 9.216e-14 2.957e-11
3.657e+03 9.202e-14 2.953e-11
3.661e+03 9.188e-14 2.948e-11
3.666e+03 9.174e-14 2.944e-11
3.670e+03 9.160e-14 2.940e-11
3.674e+03 9.146e-14 2.935e-11
3.679e+03 9.132e-14 2.931e-11
3.683e+03 9.119e-14 2.926e-11
3.687e+03 9.105e-14 2.922e-11
3.692e+03 9.091e-14 2.917e-11
3.696e+03 9.078e-14 2.913e-11
3.700e+03 9.064e-14 2.909e-11
3.705e+03 9.051e-14 2.904e-11
3.709e+03 9.037e-14 2.900e-11
3.713e+03 9.024e-14 2.896e-11
3.718e+03 9.010e-14 2.891e-11
3.722e+03 8.997e-14 2.887e-11
3.726e+03 8.984e-14 2.883e-11
3.731e+03 8.970e-14 2.879e-11
3.735e+03 8.957e-14 2.874e-11
3.740e+03 8.944e-14 2.870e-11
3.744e+03 8.931e-14 2.866e-11
3.748e+03 8.917e-14 2.862e-11
3.753e+03 8.904e-14 2.857e-11
3.757e+03 8.891e-14 2.853e-11
3.762e+03 8.878e-14 2.849e-11
3.766e+03 8.865e-14 2.845e-11
3.771e+03 8.852e-14 2.841e-11
3.775e+03 8.839e-14 2.837e-11
3.779e+03 8.827e-14 2.832e-11
3.784e+03 8.814e-14 2.828e-11
3.788e+03 8.801e-14 2.824e-11
3.793e+03 8.788e-14 2.820e-11
3.797e+03 8.775e-14 2.816e-11
3.802e+03 8.763e-14 2.812e-11
3.806e+03 8.750e-14 2.808e-11
3.811e+03 8.738e-14 2.804e-11
3.815e+03 8.725e-14 2.800e-11
3.820e+03 8.712e-14 2.796e-11
3.824e+03 8.700e-14 2.792e-11
3.828e+03 8.688e-14 2.788e-11
3.833e+03 8.675e-14 2.784e-11
3.837e+03 8.663e-14 2.780e-11
3.842e+03 8.651e-14 2.776e-11
3.846e+03 8.638e-14 2.772e-11
3.851e+03 8.626e-14 2.768e-11
3.856e+03 8.614e-14 2.764e-11
3.860e+03 8.602e-14 2.760e-11
3.865e+03 8.589e-14 2.756e-11
3.869e+03 8.577e-14 2.753e-11
3.874e+03 8.565e-14 2.749e-11
3.878e+03 8.553e-14 2.745e-11
3.883e+03 8.541e-14 2.741e-11
3.887e+03 8.529e-14 2.737e-11
3.892e+03 8.517e-14 2.733e-11
3.896e+03 8.506e-14 2.729e-11
3.901e+03 8.494e-14 2.726e-11
3.906e+03 8.482e-14 2.722e-11
3.910e+03 8.470e-14 2.718e-11
3.915e+03 8.458e-14 2.714e-11
3.919e+03 8.447e-14 2.711e-11
3.924e+03 8.435e-14 2.707e-11
3.929e+03 8.423e-14 2.703e-11
3.933e+03 8.412e-14 2.699e-11
3.938e+03 8.400e-14 2.696e-11
3.942e+03 8.389e-14 2.692e-11
3.947e+03 8.377e-14 2.688e-11
3.952e+03 8.366e-14 2.685e-11
3.956e+03 8.354e-14 2.681e-11
3.961e+03 8.343e-14 2.677e-11
3.966e+03 8.332e-14 2.674e-11
3.970e+03 8.321e-14 2.670e-11
3.975e+03 8.309e-14 2.667e-11
3.980e+03 8.298e-14 2.663e-11
3.984e+03 8.287e-14 2.659e-11
3.989e+03 8.276e-14 2.656e-11
3.994e+03 8.265e-14 2.652e-11
3.998e+03 8.254e-14 2.649e-11
4.003e+03 8.243e-14 2.645e-11
4.008e+03 8.232e-14 2.642e-11
4.012e+03 8.221e-14 2.638e-11
4.017e+03 8.210e-14 2.635e-11
4.022e+03 8.199e-14 2.631e-11
4.027e+03 8.188e-14 2.628e-11
4.031e+03 8.177e-14 2.624e-11
4.036e+03 8.166e-14 2.621e-11
4.041e+03 8.156e-14 2.617e-11
4.046e+03 8.145e-14 2.614e-11
4.050e+03 8.134e-14 2.610e-11
4.055e+03 8.123e-14 2.607e-11
4.060e+03 8.113e-14 2.603e-11
4.065e+03 8.102e-14 2.600e-11
4.069e+03 8.092e-14 2.597e-11
4.074e+03 8.081e-14 2.593e-11
4.079e+03 8.071e-14 2.590e-11
4.084e+03 8.060e-14 2.587e-11
4.089e+03 8.050e-14 2.583e-11
4.093e+03 8.040e-14 2.580e-11
4.098e+03 8.029e-14 2.577e-11
4.103e+03 8.019e-14 2.573e-11
4.108e+03 8.009e-14 2.570e-11
4.113e+03 7.999e-14 2.567e-11
4.117e+03 7.988e-14 2.564e-11
4.122e+03 7.978e-14 2.560e-11
4.127e+03 7.968e-14 2.557e-11
4.132e+03 7.958e-14 2.554e-11
4.137e+03 7.948e-14 2.551e-11
4.142e+03 7.938e-14 2.547e-11
4.147e+03 7.928e-14 2.544e-11
4.151e+03 7.918e-14 2.541e-11
4.156e+03 7.908e-14 2.538e-11
4.161e+03 7.898e-14 2.535e-11
4.166e+03 7.889e-14 2.531e-11
4.171e+03 7.879e-14 2.528e-11
4.176e+03 7.869e-14 2.525e-11
4.181e+03 7.859e-14 2.522e-11
4.186e+03 7.850e-14 2.519e-11
4.191e+03 7.840e-14 2.516e-11
4.196e+03 7.830e-14 2.513e-11
4.200e+03 7.821e-14 2.510e-11
4.205e+03 7.811e-14 2.507e-11
4.210e+03 7.802e-14 2.504e-11
4.215e+03 7.792e-14 2.501e-11
4.220e+03 7.783e-14 2.498e-11
4.225e+03 7.773e-14 2.495e-11
4.230e+03 7.764e-14 2.491e-11
4.235e+03 7.755e-14 2.489e-11
4.240e+03 7.745e-14 2.486e-11
4.245e+03 7.736e-14 2.483e-11
4.250e+03 7.727e-14 2.480e-11
4.255e+03 7.717e-14 2.477e-11
4.260e+03 7.708e-14 2.474e-11
4.265e+03 7.699e-14 2.471e-11
4.270e+03 7.690e-14 2.468e-11
4.275e+03 7.681e-14 2.465e-11
4.280e+03 7.672e-14 2.462e-11
4.285e+03 7.663e-14 2.459e-11
4.290e+03 7.654e-14 2.456e-11
4.295e+03 7.645e-14 2.453e-11
4.300e+03 7.636e-14 2.450e-11
4.305e+03 7.627e-14 2.448e-11
4.310e+03 7.618e-14 2.445e-11
4.315e+03 7.610e-14 2.442e-11
4.320e+03 7.601e-14 2.439e-11
4.326e+03 7.592e-14 2.436e-11
4.331e+03 7.583e-14 2.434e-11
4.336e+03 7.575e-14 2.431e-11
4.341e+03 7.566e-14 2.428e-11
4.346e+03 7.558e-14 2.425e-11
4.351e+03 7.549e-14 2.423e-11
4.356e+03 7.540e-14 2.420e-11
4.361e+03 7.532e-14 2.417e-11
4.366e+03 7.523e-14 2.414e-11
4.371e+03 7.515e-14 2.412e-11
4.377e+03 7.507e-14 2.409e-11
4.382e+03 7.498e-14 2.406e-11
4.387e+03 7.490e-14 2.404e-11
4.392e+03 7.482e-14 2.401e-11
4.397e+03 7.473e-14 2.398e-11
4.402e+03 7.465e-14 2.396e-11
4.408e+03 7.457e-14 2.393e-11
4.413e+03 7.449e-14 2.390e-11
4.418e+03 7.441e-14 2.388e-11
4.423e+03 7.433e-14 2.385e-11
4.428e+03 7.424e-14 2.383e-11
4.433e+03 7.416e-14 2.380e-11
4.439e+03 7.408e-14 2.377e-11
4.444e+03 7.400e-14 2.375e-11
4.449e+03 7.393e-14 2.372e-11
4.454e+03 7.385e-14 2.370e-11
4.460e+03 7.377e-14 2.367e-11
4.465e+03 7.369e-14 2.365e-11
4.470e+03 7.361e-14 2.362e-11
4.475e+03 7.353e-14 2.360e-11
4.481e+03 7.346e-14 2.357e-11
4.486e+03 7.338e-14 2.355e-11
4.491e+03 7.330e-14 2.352e-11
4.496e+03 7.323e-14 2.350e-11
4.502e+03 7.315e-14 2.347e-11
4.507e+03 7.307e-14 2.345e-11
4.512e+03 7.300e-14 2.343e-11
4.518e+03 7.292e-14 2.340e-11
4.523e+03 7.285e-14 2.338e-11
4.528e+03 7.278e-14 2.335e-11
4.533e+03 7.270e-14 2.333e-11
4.539e+03 7.263e-14 2.331e-11
4.544e+03 7.255e-14 2.328e-11
4.549e+03 7.248e-14 2.326e-11
4.555e+03 7.241e-14 2.324e-11
4.560e+03 7.234e-14 2.321e-11
4.566e+03 7.226e-14 2.319e-11
4.571e+03 7.219e-14 2.317e-11
4.576e+03 7.212e-14 2.314e-11
4.582e+03 7.205e-14 2.312e-11
4.587e+03 7.198e-14 2.310e-11
4.592e+03 7.191e-14 2.308e-11
4.598e+03 7.184e-14 2.305e-11
4.603e+03 7.177e-14 2.303e-11
4.609e+03 7.170e-14 2.301e-11
4.614e+03 7.163e-14 2.299e-11
4.619e+03 7.156e-14 2.296e-11
4.625e+03 7.149e-14 2.294e-11
4.630e+03 7.143e-14 2.292e-11
4.636e+03 7.136e-14 2.290e-11
4.641e+03 7.129e-14 2.288e-11
4.647e+03 7.122e-14 2.286e-11
4.652e+03 7.116e-14 2.283e-11
4.658e+03 7.109e-14 2.281e-11
4.663e+03 7.102e-14 2.279e-11
4.668e+03 7.096e-14 2.277e-11
4.674e+03 7.089e-14 2.275e-11
4.679e+03 7.083e-14 2.273e-11
4.685e+03 7.076e-14 2.271e-11
4.690e+03 7.070e-14 2.269e-11
4.696e+03 7.063e-14 2.267e-11
4.701e+03 7.057e-14 2.265e-11
4.707e+03 7.051e-14 2.263e-11
4.712e+03 7.044e-14 2.261e-11
4.718e+03 7.038e-14 2.259e-11
4.724e+03 7.032e-14 2.257e-11
4.729e+03 7.026e-14 2.255e-11
4.735e+03 7.020e-14 2.253e-11
4.740e+03 7.013e-14 2.251e-11
4.746e+03 7.007e-14 2.249e-11
4.751e+03 7.001e-14 2.247e-11
4.757e+03 6.995e-14 2.245e-11
4.763e+03 6.989e-14 2.243e-11
4.768e+03 6.983e-14 2.241e-11
4.774e+03 6.977e-14 2.239e-11
4.779e+03 6.971e-14 2.237e-11
4.785e+03 6.965e-14 2.235e-11
4.791e+03 6.960e-14 2.233e-11
4.796e+03 6.954e-14 2.231e-11
4.802e+03 6.948e-14 2.230e-11
4.807e+03 6.942e-14 2.228e-11
4.813e+03 6.936e-14 2.226e-11
4.819e+03 6.931e-14 2.224e-11
4.824e+03 6.925e-14 2.222e-11
4.830e+03 6.920e-14 2.221e-11
4.836e+03 6.914e-14 2.219e-11
4.841e+03 6.908e-14 2.217e-11
4.847e+03 6.903e-14 2.215e-11
4.853e+03 6.897e-14 2.213e-11
4.859e+03 6.892e-14 2.212e-11
4.864e+03 6.886e-14 2.210e-11
4.870e+03 6.881e-14 2.208e-11
4.876e+03 6.876e-14 2.206e-11
4.881e+03 6.870e-14 2.205e-11
4.887e+03 6.865e-14 2.203e-11
4.893e+03 6.860e-14 2.201e-11
4.899e+03 6.855e-14 2.200e-11
4.904e+03 6.849e-14 2.198e-11
4.910e+03 6.844e-14 2.196e-11
4.916e+03 6.839e-14 2.195e-11
4.922e+03 6.834e-14 2.193e-11
4.927e+03 6.829e-14 2.191e-11
4.933e+03 6.824e-14 2.190e-11
4.939e+03 6.819e-14 2.188e-11
4.945e+03 6.814e-14 2.187e-11
4.951e+03 6.809e-14 2.185e-11
4.956e+03 6.804e-14 2.184e-11
4.962e+03 6.799e-14 2.182e-11
4.968e+03 6.795e-14 2.180e-11
4.974e+03 6.790e-14 2.179e-11
4.980e+03 6.785e-14 2.177e-11
4.986e+03 6.780e-14 2.176e-11
4.991e+03 6.776e-14 2.174e-11
4.997e+03 6.771e-14 2.173e-11
5.003e+03 6.766e-14 2.171e-11
5.009e+03 6.762e-14 2.170e-11
5.015e+03 6.757e-14 2.168e-11
5.021e+03 6.753e-14 2.167e-11
5.027e+03 6.748e-14 2.166e-11
5.033e+03 6.744e-14 2.164e-11
5.039e+03 6.739e-14 2.163e-11
5.044e+03 6.735e-14 2.161e-11
5.050e+03 6.731e-14 2.160e-11
5.056e+03 6.726e-14 2.159e-11
5.062e+03 6.722e-14 2.157e-11
5.068e+03 6.718e-14 2.156e-11
5.074e+03 6.714e-14 2.154e-11
5.080e+03 6.710e-14 2.153e-11
5.086e+03 6.705e-14 2.152e-11
5.092e+03 6.701e-14 2.150e-11
5.098e+03 6.697e-14 2.149e-11
5.104e+03 6.693e-14 2.148e-11
5.110e+03 6.689e-14 2.147e-11
5.116e+03 6.685e-14 2.145e-11
5.122e+03 6.681e-14 2.144e-11
5.128e+03 6.677e-14 2.143e-11
5.134e+03 6.674e-14 2.142e-11
5.140e+03 6.670e-14 2.140e-11
5.146e+03 6.666e-14 2.139e-11
5.152e+03 6.662e-14 2.138e-11
5.158e+03 6.658e-14 2.137e-11
5.164e+03 6.655e-14 2.136e-11
5.170e+03 6.651e-14 2.134e-11
5.176e+03 6.647e-14 2.133e-11
5.182e+03 6.644e-14 2.132e-11
5.189e+03 6.640e-14 2.131e-11
5.195e+03 6.637e-14 2.130e-11
5.201e+03 6.633e-14 2.129e-11
5.207e+03 6.630e-14 2.128e-11
5.213e+03 6.626e-14 2.126e-11
5.219e+03 6.623e-14 2.125e-11
5.225e+03 6.620e-14 2.124e-11
5.231e+03 6.616e-14 2.123e-11
5.238e+03 6.613e-14 2.122e-11
5.244e+03 6.610e-14 2.121e-11
5.250e+03 6.607e-14 2.120e-11
5.256e+03 6.604e-14 2.119e-11
5.262e+03 6.600e-14 2.118e-11
5.268e+03 6.597e-14 2.117e-11
5.275e+03 6.594e-14 2.116e-11
5.281e+03 6.591e-14 2.115e-11
5.287e+03 6.588e-14 2.114e-11
5.293e+03 6.585e-14 2.113e-11
5.299e+03 6.582e-14 2.112e-11
5.306e+03 6.580e-14 2.111e-11
5.312e+03 6.577e-14 2.111e-11
5.318e+03 6.574e-14 2.110e-11
5.324e+03 6.571e-14 2.109e-11
5.331e+03 6.568e-14 2.108e-11
5.337e+03 6.566e-14 2.107e-11
5.343e+03 6.563e-14 2.106e-11
5.349e+03 6.561e-14 2.105e-11
5.356e+03 6.558e-14 2.104e-11
5.362e+03 6.555e-14 2.104e-11
5.368e+03 6.553e-14 2.103e-11
5.375e+03 6.550e-14 2.102e-11
5.381e+03 6.548e-14 2.101e-11
5.387e+03 6.546e-14 2.101e-11
5.393e+03 6.543e-14 2.100e-11
5.400e+03 6.541e-14 2.099e-11
5.406e+03 6.539e-14 2.098e-11
5.412e+03 6.536e-14 2.098e-11
5.419e+03 6.534e-14 2.097e-11
5.425e+03 6.532e-14 2.096e-11
5.432e+03 6.530e-14 2.095e-11
5.438e+03 6.528e-14 2.095e-11
5.444e+03 6.526e-14 2.094e-11
5.451e+03 6.524e-14 2.094e-11
5.457e+03 6.522e-14 2.093e-11
5.464e+03 6.520e-14 2.092e-11
5.470e+03 6.518e-14 2.092e-11
5.476e+03 6.516e-14 2.091e-11
5.483e+03 6.514e-14 2.090e-11
5.489e+03 6.512e-14 2.090e-11
5.496e+03 6.511e-14 2.089e-11
5.502e+03 6.509e-14 2.089e-11
5.509e+03 6.507e-14 2.088e-11
5.515e+03 6.506e-14 2.088e-11
5.522e+03 6.504e-14 2.087e-11
5.528e+03 6.502e-14 2.087e-11
5.535e+03 6.501e-14 2.086e-11
5.541e+03 6.499e-14 2.086e-11
5.548e+03 6.498e-14 2.085e-11
5.554e+03 6.497e-14 2.085e-11
5.561e+03 6.495e-14 2.084e-11
5.567e+03 6.494e-14 2.084e-11
5.574e+03 6.493e-14 2.084e-11
5.580e+03 6.491e-14 2.083e-11
5.587e+03 6.490e-14 2.083e-11
5.593e+03 6.489e-14 2.082e-11
5.600e+03 6.488e-14 2.082e-11
5.606e+03 6.487e-14 2.082e-11
5.613e+03 6.486e-14 2.081e-11
5.620e+03 6.485e-14 2.081e-11
5.626e+03 6.484e-14 2.081e-11
5.633e+03 6.483e-14 2.080e-11
5.639e+03 6.482e-14 2.080e-11
5.646e+03 6.481e-14 2.080e-11
5.653e+03 6.481e-14 2.080e-11
5.659e+03 6.480e-14 2.079e-11
5.666e+03 6.479e-14 2.079e-11
5.673e+03 6.478e-14 2.079e-11
5.679e+03 6.478e-14 2.079e-11
5.686e+03 6.477e-14 2.079e-11
5.693e+03 6.477e-14 2.078e-11
5.699e+03 6.476e-14 2.078e-11
5.706e+03 6.476e-14 2.078e-11
5.713e+03 6.475e-14 2.078e-11
5.719e+03 6.475e-14 2.078e-11
5.726e+03 6.475e-14 2.078e-11
5.733e+03 6.474e-14 2.078e-11
5.740e+03 6.474e-14 2.078e-11
5.746e+03 6.474e-14 2.078e-11
5.753e+03 6.474e-14 2.077e-11
5.760e+03 6.474e-14 2.077e-11
5.767e+03 6.474e-14 2.077e-11
5.773e+03 6.474e-14 2.077e-11

